Finite temperature properties of strongly correlated systems via variational Monte Carlo

Variational methods are a common approach for computing properties of ground states but have not yet found analogous success in finite temperature calculations. In this work we develop a new variational finite temperature algorithm (VAFT) which combines ideas from minimally entangled typical thermal states (METTS), variational Monte Carlo (VMC) optimization and path integral Monte Carlo (PIMC). This allows us to define an implicit variational density matrix to estimate finite temperature properties in two and three dimensions. We benchmark the algorithm on the bipartite Heisenberg model and compare to exact results.

==> Energy.dat <==
0 0 1e+06 8 0 1 0
0 1 8 8 0 1 0
0 2 8 8 0 1 0
0 3 8 8 0 1 0
0 4 8 8 0 1 0
0 5 8 8 0 1 0
0 6 8 8 0 1 0
0 7 8 8 0 1 0
0 8 8 8 0 1 0
0 9 8 8 0 1 0
0 10 8 8 0 1 0
0 11 8 8 0 1 0
0 12 8 8 0 1 0
0 13 8 8 0 1 0
0 14 8 8 0 1 0
0 15 8 8 0 1 0
0 16 8 8 0 1 0
0 17 8 8 0 1 0
0 18 8 8 0 1 0
0 19 8 8 0 1 0
0 20 8 8 0 1 0
0 21 8 8 0 1 0
0 22 8 8 0 1 0
0 23 8 8 0 1 0
0 24 8 8 0 1 0
0 25 8 8 0 1 0
0 26 8 8 0 1 0
0 27 8 8 0 1 0
0 28 8 8 0 1 0
0 29 8 8 0 1 0
0 30 8 8 0 1 0
0 31 8 8 0 1 0
0 32 8 8 0 1 0
0 33 8 8 0 1 0
0 34 8 8 0 1 0
0 35 8 8 0 1 0
0 36 8 8 0 1 0
0 37 8 8 0 1 0
0 38 8 8 0 1 0
0 39 8 8 0 1 0
0 40 8 8 0 1 0
0 41 8 8 0 1 0
0 42 8 8 0 1 0
0 43 8 8 0 1 0
0 44 8 8 0 1 0
0 45 8 8 0 1 0
0 46 8 8 0 1 0
0 47 8 8 0 1 0
0 48 8 8 0 1 0
0 49 8 8 0 1 0
0 50 8 8 0 1 0
0 51 8 8 0 1 0
0 52 8 8 0 1 0
0 53 8 8 0 1 0
0 54 8 8 0 1 0
0 55 8 8 0 1 0
0 56 8 8 0 1 0
0 57 8 8 0 1 0
0 58 8 8 0 1 0
0 59 8 8 0 1 0
0 60 8 8 0 1 0
0 61 8 8 0 1 0
0 62 8 8 0 1 0
0 63 8 8 0 1 0
0 64 8 8 0 1 0
0 65 8 8 0 1 0
0 66 8 8 0 1 0
0 67 8 8 0 1 0
0 68 8 8 0 1 0
0 69 8 8 0 1 0
0 70 8 8 0 1 0
0 71 8 8 0 1 0
0 72 8 8 0 1 0
0 73 8 8 0 1 0
0 74 8 8 0 1 0
0 75 8 8 0 1 0
0 76 8 8 0 1 0
0 77 8 8 0 1 0
0 78 8 8 0 1 0
0 79 8 8 0 1 0
0 80 8 8 0 1 0
0 81 8 8 0 1 0
0 82 8 8 0 1 0
0 83 8 8 0 1 0
0 84 8 8 0 1 0
0 85 8 8 0 1 0
0 86 8 8 0 1 0
0 87 8 8 0 1 0
0 88 8 8 0 1 0
0 89 8 8 0 1 0
0 90 8 8 0 1 0
0 91 8 8 0 1 0
0 92 8 8 0 1 0
0 93 8 8 0 1 0
0 94 8 8 0 1 0
0 95 8 8 0 1 0
0 96 8 8 0 1 0
0 97 8 8 0 1 0
0 98 8 8 0 1 0
0 99 8 8 0 1 0
0 100 8 8 0 1 0
0 101 8 8 0 1 0
0 102 8 8 0 1 0
0 103 8 8 0 1 0
0 104 8 8 0 1 0
0 105 8 8 0 1 0
0 106 8 8 0 1 0
0 107 8 8 0 1 0
0 108 8 8 0 1 0
0 109 8 8 0 1 0
0 110 8 8 0 1 0
0 111 8 8 0 1 0
0 112 8 8 0 1 0
0 113 8 8 0 1 0
0 114 8 8 0 1 0
0 115 8 8 0 1 0
0 116 8 8 0 1 0
0 117 8 8 0 1 0
0 118 8 8 0 1 0
0 119 8 8 0 1 0
0 120 8 8 0 1 0
0 121 8 8 0 1 0
0 122 8 8 0 1 0
0 123 8 8 0 1 0
0 124 8 8 0 1 0
0 125 8 8 0 1 0
0 126 8 8 0 1 0
0 127 8 8 0 1 0
0 128 8 8 0 1 0
0 129 8 8 0 1 0
0 130 8 8 0 1 0
0 131 8 8 0 1 0
0 132 8 8 0 1 0
0 133 8 8 0 1 0
0 134 8 8 0 1 0
0 135 8 8 0 1 0
0 136 8 8 0 1 0
0 137 8 8 0 1 0
0 138 8 8 0 1 0
0 139 8 8 0 1 0
0 140 8 8 0 1 0
0 141 8 8 0 1 0
0 142 8 8 0 1 0
0 143 8 8 0 1 0
0 144 8 8 0 1 0
0 145 8 8 0 1 0
0 146 8 8 0 1 0
0 147 8 8 0 1 0
0 148 8 8 0 1 0
0 149 8 8 0 1 0
0 150 8 8 0 1 0
0 151 8 8 0 1 0
0 152 8 8 0 1 0
0 153 8 8 0 1 0
0 154 8 8 0 1 0
0 155 8 8 0 1 0
0 156 8 8 0 1 0
0 157 8 8 0 1 0
0 158 8 8 0 1 0
0 159 8 8 0 1 0
0 160 8 8 0 1 0
0 161 8 8 0 1 0
0 162 8 8 0 1 0
0 163 8 8 0 1 0
0 164 8 8 0 1 0
0 165 8 8 0 1 0
0 166 8 8 0 1 0
0 167 8 8 0 1 0
0 168 8 8 0 1 0
0 169 8 8 0 1 0
0 170 8 8 0 1 0
0 171 8 8 0 1 0
0 172 8 8 0 1 0
0 173 8 8 0 1 0
0 174 8 8 0 1 0
0 175 8 8 0 1 0
0 176 8 8 0 1 0
0 177 8 8 0 1 0
0 178 8 8 0 1 0
0 179 8 8 0 1 0
0 180 8 8 0 1 0
0 181 8 8 0 1 0
0 182 8 8 0 1 0
0 183 8 8 0 1 0
0 184 8 8 0 1 0
0 185 8 8 0 1 0
0 186 8 8 0 1 0
0 187 8 8 0 1 0
0 188 8 8 0 1 0
0 189 8 8 0 1 0
0 190 8 8 0 1 0
0 191 8 8 0 1 0
0 192 8 8 0 1 0
0 193 8 8 0 1 0
0 194 8 8 0 1 0
0 195 8 8 0 1 0
0 196 8 8 0 1 0
0 197 8 8 0 1 0
0 198 8 8 0 1 0
0 199 8 8 0 1 0
0 200 8 8 0 1 0
1 0 1e+06 -2.00047 4.98833 1 0
1 1 -2.00047 -2.05542 4.96152 0.992461 0
1 2 -2.05542 -2.09625 4.9191 0.98507 0
1 3 -2.09625 -2.14831 4.89512 0.977491 0
1 4 -2.14831 -2.20034 4.85616 0.97009 0
1 5 -2.20034 -2.25105 4.89762 0.962479 0
1 6 -2.25105 -2.29339 4.85094 0.955147 0
1 7 -2.29339 -2.33767 4.83393 0.947552 0
1 8 -2.33767 -2.38718 4.77588 0.940018 0
1 9 -2.38718 -2.43313 4.76894 0.932826 0
1 10 -2.43313 -2.49328 4.70672 0.925202 0
1 11 -2.49328 -2.5309 4.72946 0.918227 0
1 12 -2.5309 -2.57649 4.67808 0.910467 0
1 13 -2.57649 -2.62798 4.63995 0.903316 0
1 14 -2.62798 -2.66232 4.62499 0.895856 0
1 15 -2.66232 -2.72503 4.60704 0.888238 0
1 16 -2.72503 -2.76079 4.57836 0.8808 0
1 17 -2.76079 -2.81059 4.55992 0.87343 0
1 18 -2.81059 -2.85258 4.55802 0.866089 0
1 19 -2.85258 -2.90583 4.52436 0.85899 0
1 20 -2.90583 -2.94601 4.48721 0.851822 0
1 21 -2.94601 -2.99552 4.46024 0.8442 0
1 22 -2.99552 -3.03267 4.44583 0.837138 0
1 23 -3.03267 -3.07956 4.48315 0.830127 0
1 24 -3.07956 -3.11894 4.46665 0.82261 0
1 25 -3.11894 -3.17259 4.3979 0.815671 0
1 26 -3.17259 -3.22055 4.42118 0.807927 0
1 27 -3.22055 -3.26003 4.41893 0.801118 0
1 28 -3.26003 -3.30256 4.41593 0.793898 0
1 29 -3.30256 -3.34681 4.4025 0.786984 0
1 30 -3.34681 -3.39736 4.34796 0.779387 0
1 31 -3.39736 -3.42501 4.36994 0.772439 0
1 32 -3.42501 -3.48967 4.32642 0.765596 0
1 33 -3.48967 -3.51969 4.35116 0.758884 0
1 34 -3.51969 -3.56763 4.32393 0.751722 0
1 35 -3.56763 -3.60539 4.34426 0.744979 0
1 36 -3.60539 -3.65108 4.31607 0.738075 0
1 37 -3.65108 -3.69703 4.30549 0.731462 0
1 38 -3.69703 -3.73792 4.30553 0.72434 0
1 39 -3.73792 -3.77992 4.27155 0.71728 0
1 40 -3.77992 -3.81825 4.27699 0.710755 0
1 41 -3.81825 -3.87302 4.274 0.703983 0
1 42 -3.87302 -3.89673 4.27782 0.696955 0
1 43 -3.89673 -3.95009 4.26316 0.690589 0
1 44 -3.95009 -3.99656 4.27318 0.683432 0
1 45 -3.99656 -4.03495 4.25745 0.677691 0
1 46 -4.03495 -4.07148 4.27377 0.670484 0
1 47 -4.07148 -4.12619 4.24792 0.663886 0
1 48 -4.12619 -4.16487 4.23419 0.657181 0
1 49 -4.16487 -4.21095 4.27271 0.65058 0
1 50 -4.21095 -4.24536 4.26246 0.644102 0
1 51 -4.24536 -4.29619 4.2429 0.637296 0
1 52 -4.29619 -4.32338 4.28041 0.630951 0
1 53 -4.32338 -4.38126 4.24595 0.625378 0
1 54 -4.38126 -4.42541 4.27265 0.618329 0
1 55 -4.42541 -4.4548 4.3002 0.611812 0
1 56 -4.4548 -4.5023 4.30822 0.605884 0
1 57 -4.5023 -4.54277 4.29196 0.599423 0
1 58 -4.54277 -4.59145 4.34518 0.593425 0
1 59 -4.59145 -4.62107 4.38474 0.587058 0
1 60 -4.62107 -4.66804 4.38336 0.580543 0
1 61 -4.66804 -4.71636 4.35781 0.574756 0
1 62 -4.71636 -4.75259 4.35203 0.569209 0
1 63 -4.75259 -4.79844 4.41001 0.562281 0
1 64 -4.79844 -4.84165 4.37707 0.556214 0
1 65 -4.84165 -4.89078 4.35885 0.550603 0
1 66 -4.89078 -4.9241 4.39868 0.544751 0
1 67 -4.9241 -4.96778 4.45465 0.538538 0
1 68 -4.96778 -5.01669 4.44754 0.532239 0
1 69 -5.01669 -5.05241 4.47805 0.526621 0
1 70 -5.05241 -5.10595 4.51697 0.520325 0
1 71 -5.10595 -5.1545 4.4541 0.514356 0
1 72 -5.1545 -5.18497 4.50291 0.508584 0
1 73 -5.18497 -5.22996 4.5133 0.503313 0
1 74 -5.22996 -5.27321 4.55817 0.49769 0
1 75 -5.27321 -5.306 4.58859 0.491918 0
1 76 -5.306 -5.35971 4.58741 0.485904 0
1 77 -5.35971 -5.40228 4.61787 0.480156 0
1 78 -5.40228 -5.44328 4.63043 0.473988 0
1 79 -5.44328 -5.48196 4.6943 0.468892 0
1 80 -5.48196 -5.52726 4.75793 0.463132 0
1 81 -5.52726 -5.57627 4.76024 0.457893 0
1 82 -5.57627 -5.62593 4.71029 0.452024 0
1 83 -5.62593 -5.66304 4.8641 0.446626 0
1 84 -5.66304 -5.71526 4.70627 0.440953 0
1 85 -5.71526 -5.74432 4.90156 0.436564 0
1 86 -5.74432 -5.79074 4.92536 0.431087 0
1 87 -5.79074 -5.845 4.71407 0.425871 0
1 88 -5.845 -5.87922 4.93536 0.419603 0
1 89 -5.87922 -5.92933 4.85586 0.414778 0
1 90 -5.92933 -5.96936 4.88026 0.409843 0
1 91 -5.96936 -6.01416 5.00504 0.404154 0
1 92 -6.01416 -6.07015 4.8031 0.398156 0
1 93 -6.07015 -6.10719 4.93951 0.393854 0
1 94 -6.10719 -6.12802 5.11251 0.389635 0
1 95 -6.12802 -6.18519 5.14563 0.384452 0
1 96 -6.18519 -6.24233 5.08359 0.377985 0
1 97 -6.24233 -6.28099 4.93086 0.374085 0
1 98 -6.28099 -6.315 5.09758 0.369433 0
1 99 -6.315 -6.36037 5.14187 0.364506 0
1 100 -6.36037 -6.40523 5.23516 0.359538 0
1 101 -6.40523 -6.44791 5.07179 0.355626 0
1 102 -6.44791 -6.49431 5.15365 0.350636 0
1 103 -6.49431 -6.53684 5.01221 0.345758 0
1 104 -6.53684 -6.58772 4.99117 0.340909 0
1 105 -6.58772 -6.61623 5.23626 0.336648 0
1 106 -6.61623 -6.66881 5.15279 0.331706 0
1 107 -6.66881 -6.69716 5.27487 0.327978 0
1 108 -6.69716 -6.73781 5.46484 0.323633 0
1 109 -6.73781 -6.78397 5.44432 0.31881 0
1 110 -6.78397 -6.82073 5.37501 0.314383 0
1 111 -6.82073 -6.86946 5.21642 0.310902 0
1 112 -6.86946 -6.91002 5.35597 0.306368 0
1 113 -6.91002 -6.94963 5.13448 0.302093 0
1 114 -6.94963 -6.98333 5.23209 0.298384 0
1 115 -6.98333 -7.02069 5.52304 0.294606 0
1 116 -7.02069 -7.06117 5.17072 0.290658 0
1 117 -7.06117 -7.10603 4.99815 0.286101 0
1 118 -7.10603 -7.13666 5.5303 0.282726 0
1 119 -7.13666 -7.15475 6.49642 0.279617 0
1 120 -7.15475 -7.19951 5.07239 0.275697 0
1 121 -7.19951 -7.25415 5.38655 0.271573 0
1 122 -7.25415 -7.28971 5.58105 0.267568 0
1 123 -7.28971 -7.30957 4.83439 0.265315 0
1 124 -7.30957 -7.34867 4.9748 0.261419 0
1 125 -7.34867 -7.38215 5.17208 0.258028 0
1 126 -7.38215 -7.42831 4.56195 0.254501 0
1 127 -7.42831 -7.45026 5.1175 0.251046 0
1 128 -7.45026 -7.47307 4.6155 0.248509 0
1 129 -7.47307 -7.50629 6.21379 0.245596 0
1 130 -7.50629 -7.54597 5.26214 0.241297 0
1 131 -7.54597 -7.57869 5.78667 0.238497 0
1 132 -7.57869 -7.60309 4.77913 0.236362 0
1 133 -7.60309 -7.65029 4.20591 0.231483 0
1 134 -7.65029 -7.65828 5.49084 0.230151 0
1 135 -7.65828 -7.6997 4.34831 0.226951 0
1 136 -7.6997 -7.72725 4.80268 0.223808 0
1 137 -7.72725 -7.75181 4.23403 0.221854 0
1 138 -7.75181 -7.77999 5.90446 0.218521 0
1 139 -7.77999 -7.78866 6.41225 0.216473 0
1 140 -7.78866 -7.81827 4.86523 0.215184 0
1 141 -7.81827 -7.85534 5.28193 0.210594 0
1 142 -7.85534 -7.88737 4.11233 0.208504 0
1 143 -7.88737 -7.90985 3.8738 0.205941 0
1 144 -7.90985 -7.91548 5.29849 0.204185 0
1 145 -7.91548 -7.94856 3.94239 0.201602 0
1 146 -7.94856 -7.963 4.69912 0.199968 0
1 147 -7.963 -8.00052 3.54786 0.197889 0
1 148 -8.00052 -8.00378 4.01874 0.195517 0
1 149 -8.00378 -8.03065 3.79998 0.193091 0
1 150 -8.03065 -8.0491 4.6402 0.191349 0
1 151 -8.0491 -8.07227 3.61246 0.189342 0
1 152 -8.07227 -8.09282 3.80866 0.18741 0
1 153 -8.09282 -8.10554 4.85844 0.185185 0
1 154 -8.10554 -8.11919 4.09062 0.184338 0
1 155 -8.11919 -8.1493 3.58263 0.18177 0
1 156 -8.1493 -8.16905 3.15249 0.180284 0
1 157 -8.16905 -8.17604 4.70021 0.179099 0
1 158 -8.17604 -8.1974 5.24455 0.177058 0
1 159 -8.1974 -8.19598 3.96891 0.176308 1
1 160 -8.19598 -8.22963 3.46493 0.17365 0
1 161 -8.22963 -8.22435 6.44115 0.173026 1
1 162 -8.22435 -8.26078 4.53143 0.170038 0
1 163 -8.26078 -8.28272 4.8485 0.168157 0
1 164 -8.28272 -8.3022 2.55726 0.166712 0
1 165 -8.3022 -8.32343 3.05003 0.164413 0
1 166 -8.32343 -8.32681 3.9041 0.163663 0
1 167 -8.32681 -8.33313 3.28968 0.162473 0
1 168 -8.33313 -8.35576 3.95786 0.160657 0
1 169 -8.35576 -8.35772 7.67394 0.160051 0
1 170 -8.35772 -8.37226 3.73825 0.15839 0
1 171 -8.37226 -8.39005 2.6335 0.157443 0
1 172 -8.39005 -8.39128 3.15198 0.157277 0
1 173 -8.39128 -8.40509 10.1073 0.155131 0
1 174 -8.40509 -8.42294 2.85635 0.153481 0
1 175 -8.42294 -8.43949 2.37274 0.152244 0
1 176 -8.43949 -8.44209 10.8825 0.150951 0
1 177 -8.44209 -8.4562 3.72974 0.150057 0
1 178 -8.4562 -8.47302 2.85082 0.14895 0
1 179 -8.47302 -8.49581 2.24038 0.146646 0
1 180 -8.49581 -8.49093 4.05342 0.146362 1
1 181 -8.49093 -8.5104 5.45173 0.145115 0
1 182 -8.5104 -8.51521 2.61404 0.144971 0
1 183 -8.51521 -8.52855 3.11754 0.143237 0
1 184 -8.52855 -8.53257 3.89638 0.142598 0
1 185 -8.53257 -8.55684 2.23015 0.140514 0
1 186 -8.55684 -8.55984 2.71143 0.139926 0
1 187 -8.55984 -8.56306 4.41337 0.140006 0
1 188 -8.56306 -8.57708 2.31575 0.138484 0
1 189 -8.57708 -8.59881 3.30411 0.136036 0
1 190 -8.59881 -8.595 2.70571 0.13659 1
1 191 -8.595 -8.5972 4.61765 0.135688 0
1 192 -8.5972 -8.60525 2.19045 0.135715 0
1 193 -8.60525 -8.61203 20.0723 0.134181 0
1 194 -8.61203 -8.61676 5.87755 0.134111 0
1 195 -8.61676 -8.62685 2.01169 0.133302 0
1 196 -8.62685 -8.63778 2.39568 0.132073 0
1 197 -8.63778 -8.64542 3.16582 0.130314 0
1 198 -8.64542 -8.64706 14.9214 0.129665 0
1 199 -8.64706 -8.66698 2.07913 0.128975 0
1 200 -8.66698 -8.67405 2.79775 0.128044 0
2 0 1e+06 -1.00487 4.47748 1 0
2 1 -1.00487 -1.041 4.50311 0.9927 0
2 2 -1.041 -1.09192 4.44833 0.98531 0
2 3 -1.09192 -1.12883 4.45935 0.978018 0
2 4 -1.12883 -1.18327 4.44329 0.970492 0
2 5 -1.18327 -1.22203 4.46044 0.963214 0
2 6 -1.22203 -1.27153 4.422 0.955889 0
2 7 -1.27153 -1.31239 4.41067 0.948705 0
2 8 -1.31239 -1.35474 4.42982 0.941313 0
2 9 -1.35474 -1.40376 4.442 0.933956 0
2 10 -1.40376 -1.44579 4.41135 0.926577 0
2 11 -1.44579 -1.49827 4.3934 0.91903 0
2 12 -1.49827 -1.52888 4.37103 0.911599 0
2 13 -1.52888 -1.57353 4.38895 0.904376 0
2 14 -1.57353 -1.61697 4.37901 0.897152 0
2 15 -1.61697 -1.66611 4.37484 0.889934 0
2 16 -1.66611 -1.699 4.36617 0.882486 0
2 17 -1.699 -1.75445 4.38049 0.875025 0
2 18 -1.75445 -1.79635 4.40238 0.867459 0
2 19 -1.79635 -1.84095 4.40626 0.860205 0
2 20 -1.84095 -1.87651 4.3941 0.853074 0
2 21 -1.87651 -1.92569 4.37074 0.845455 0
2 22 -1.92569 -1.98067 4.40006 0.838167 0
2 23 -1.98067 -2.01466 4.40803 0.830539 0
2 24 -2.01466 -2.05037 4.46436 0.823891 0
2 25 -2.05037 -2.10108 4.46126 0.816583 0
2 26 -2.10108 -2.15 4.5096 0.808912 0
2 27 -2.15 -2.19533 4.46598 0.801439 0
2 28 -2.19533 -2.23708 4.49475 0.794462 0
2 29 -2.23708 -2.28152 4.53339 0.786917 0
2 30 -2.28152 -2.32859 4.55983 0.77967 0
2 31 -2.32859 -2.37745 4.55714 0.772768 0
2 32 -2.37745 -2.41475 4.59516 0.765401 0
2 33 -2.41475 -2.45941 4.63059 0.758219 0
2 34 -2.45941 -2.51835 4.66025 0.750621 0
2 35 -2.51835 -2.56737 4.66003 0.743861 0
2 36 -2.56737 -2.6071 4.70834 0.735973 0
2 37 -2.6071 -2.64684 4.71074 0.728997 0
2 38 -2.64684 -2.70517 4.7509 0.721212 0
2 39 -2.70517 -2.74135 4.83457 0.714829 0
2 40 -2.74135 -2.79801 4.85239 0.707167 0
2 41 -2.79801 -2.84396 4.88241 0.69989 0
2 42 -2.84396 -2.89744 4.88786 0.692486 0
2 43 -2.89744 -2.9527 4.9343 0.685821 0
2 44 -2.9527 -2.98815 4.9555 0.679119 0
2 45 -2.98815 -3.03533 5.02082 0.671541 0
2 46 -3.03533 -3.084 5.06898 0.664329 0
2 47 -3.084 -3.13636 5.09312 0.657274 0
2 48 -3.13636 -3.19364 5.1538 0.650121 0
2 49 -3.19364 -3.23895 5.22163 0.642761 0
2 50 -3.23895 -3.28451 5.27249 0.636348 0
2 51 -3.28451 -3.33625 5.30047 0.629513 0
2 52 -3.33625 -3.3979 5.33608 0.621905 0
2 53 -3.3979 -3.45257 5.38278 0.614641 0
2 54 -3.45257 -3.52139 5.41063 0.607283 0
2 55 -3.52139 -3.56015 5.59655 0.600685 0
2 56 -3.56015 -3.61037 5.5187 0.594498 0
2 57 -3.61037 -3.66324 5.59004 0.587114 0
2 58 -3.66324 -3.71647 5.67067 0.580314 0
2 59 -3.71647 -3.78255 5.67444 0.57311 0
2 60 -3.78255 -3.83879 5.77055 0.566436 0
2 61 -3.83879 -3.89314 5.80431 0.559552 0
2 62 -3.89314 -3.94275 5.85043 0.553037 0
2 63 -3.94275 -4.01418 5.94012 0.546714 0
2 64 -4.01418 -4.06291 5.94461 0.538702 0
2 65 -4.06291 -4.11643 6.10057 0.532609 0
2 66 -4.11643 -4.17288 6.10056 0.526382 0
2 67 -4.17288 -4.24522 6.08556 0.519119 0
2 68 -4.24522 -4.29351 6.13377 0.51319 0
2 69 -4.29351 -4.35862 6.18499 0.505571 0
2 70 -4.35862 -4.41865 6.34585 0.499564 0
2 71 -4.41865 -4.48512 6.34263 0.493148 0
2 72 -4.48512 -4.54484 6.38978 0.486625 0
2 73 -4.54484 -4.59907 6.37764 0.480332 0
2 74 -4.59907 -4.66628 6.46691 0.473909 0
2 75 -4.66628 -4.72155 6.53666 0.46823 0
2 76 -4.72155 -4.79046 6.6198 0.46075 0
2 77 -4.79046 -4.85272 6.57537 0.455007 0
2 78 -4.85272 -4.91467 6.59173 0.449019 0
2 79 -4.91467 -4.96267 6.68466 0.443055 0
2 80 -4.96267 -5.04257 6.64922 0.436147 0
2 81 -5.04257 -5.09991 6.7514 0.430714 0
2 82 -5.09991 -5.15974 6.92759 0.424886 0
2 83 -5.15974 -5.22261 6.91058 0.419066 0
2 84 -5.22261 -5.28604 6.81439 0.413168 0
2 85 -5.28604 -5.36228 6.93499 0.406458 0
2 86 -5.36228 -5.41083 7.01908 0.401215 0
2 87 -5.41083 -5.47611 7.04724 0.395507 0
2 88 -5.47611 -5.5342 7.08961 0.390587 0
2 89 -5.5342 -5.59275 7.09787 0.384133 0
2 90 -5.59275 -5.67217 6.68143 0.379838 0
2 91 -5.67217 -5.71962 7.15852 0.374476 0
2 92 -5.71962 -5.76664 7.13444 0.369542 0
2 93 -5.76664 -5.83684 7.19094 0.363506 0
2 94 -5.83684 -5.89808 7.1424 0.358665 0
2 95 -5.89808 -5.97069 6.91612 0.353425 0
2 96 -5.97069 -6.01528 7.262 0.348831 0
2 97 -6.01528 -6.07969 7.15916 0.34329 0
2 98 -6.07969 -6.15057 6.79278 0.338935 0
2 99 -6.15057 -6.19015 7.394 0.3339 0
2 100 -6.19015 -6.23826 7.42073 0.330148 0
2 101 -6.23826 -6.30544 7.09938 0.324882 0
2 102 -6.30544 -6.35266 10.0417 0.319843 0
2 103 -6.35266 -6.42045 7.16007 0.316439 0
2 104 -6.42045 -6.46729 7.15215 0.311896 0
2 105 -6.46729 -6.51333 7.46092 0.307828 0
2 106 -6.51333 -6.55718 7.46894 0.303745 0
2 107 -6.55718 -6.61771 6.38208 0.299748 0
2 108 -6.61771 -6.66939 7.66643 0.295041 0
2 109 -6.66939 -6.7019 7.12395 0.292559 0
2 110 -6.7019 -6.74854 6.83331 0.288197 0
2 111 -6.74854 -6.79811 6.96861 0.284968 0
2 112 -6.79811 -6.86616 6.35963 0.279963 0
2 113 -6.86616 -6.89636 6.7522 0.2764 0
2 114 -6.89636 -6.9388 8.57497 0.273315 0
2 115 -6.9388 -6.97652 6.35048 0.270614 0
2 116 -6.97652 -7.02217 6.06738 0.266711 0
2 117 -7.02217 -7.06761 5.48584 0.263317 0
2 118 -7.06761 -7.08464 8.69463 0.260897 0
2 119 -7.08464 -7.14 6.36729 0.256576 0
2 120 -7.14 -7.17567 6.62969 0.254263 0
2 121 -7.17567 -7.19741 7.1182 0.250988 0
2 122 -7.19741 -7.23077 6.41001 0.24864 0
2 123 -7.23077 -7.27098 7.24748 0.245507 0
2 124 -7.27098 -7.31148 5.43902 0.241959 0
2 125 -7.31148 -7.33605 5.42171 0.239619 0
2 126 -7.33605 -7.36714 27.7528 0.237557 0
2 127 -7.36714 -7.3971 6.00314 0.234382 0
2 128 -7.3971 -7.4267 5.44884 0.231652 0
2 129 -7.4267 -7.4453 5.55621 0.23037 0
2 130 -7.4453 -7.46642 10.4941 0.227748 0
2 131 -7.46642 -7.49894 16.2087 0.225262 0
2 132 -7.49894 -7.5399 5.12586 0.222157 0
2 133 -7.5399 -7.57176 4.45502 0.21986 0
2 134 -7.57176 -7.59578 4.37546 0.217957 0
2 135 -7.59578 -7.61274 4.2273 0.215527 0
2 136 -7.61274 -7.64713 5.96817 0.213305 0
2 137 -7.64713 -7.6498 7.79931 0.210857 0
2 138 -7.6498 -7.67658 21.0132 0.20944 0
2 139 -7.67658 -7.6992 5.41972 0.207277 0
2 140 -7.6992 -7.71524 11.9312 0.205012 0
2 141 -7.71524 -7.75963 3.69161 0.202365 0
2 142 -7.75963 -7.75307 4.43751 0.202508 1
2 143 -7.75307 -7.78383 3.2625 0.199937 0
2 144 -7.78383 -7.80875 5.98476 0.19685 0
2 145 -7.80875 -7.82143 3.2328 0.19623 0
2 146 -7.82143 -7.84568 6.07913 0.194125 0
2 147 -7.84568 -7.85995 3.06673 0.192639 0
2 148 -7.85995 -7.87301 4.42283 0.190247 0
2 149 -7.87301 -7.89357 4.02935 0.188807 0
2 150 -7.89357 -7.90394 7.22438 0.187675 0
2 151 -7.90394 -7.91208 4.43385 0.186633 0
2 152 -7.91208 -7.93441 3.19083 0.184897 0
2 153 -7.93441 -7.94746 3.12687 0.183042 0
2 154 -7.94746 -7.96637 5.34836 0.181295 0
2 155 -7.96637 -7.98872 4.06111 0.179376 0
2 156 -7.98872 -8.00389 2.64532 0.177729 0
2 157 -8.00389 -8.02422 3.1543 0.176173 0
2 158 -8.02422 -8.02329 3.62894 0.175616 1
2 159 -8.02329 -8.02805 3.6131 0.175216 0
2 160 -8.02805 -8.0289 4.82237 0.174214 0
2 161 -8.0289 -8.06974 3.45522 0.171418 0
2 162 -8.06974 -8.07882 3.63307 0.170368 0
2 163 -8.07882 -8.08894 4.39566 0.168536 0
2 164 -8.08894 -8.09699 3.39119 0.168023 0
2 165 -8.09699 -8.13199 2.13571 0.165449 0
2 166 -8.13199 -8.12649 4.78307 0.16507 1
2 167 -8.12649 -8.13579 3.58241 0.164004 0
2 168 -8.13579 -8.15732 2.24047 0.162682 0
2 169 -8.15732 -8.15666 3.46492 0.161876 1
2 170 -8.15666 -8.17722 2.37967 0.160866 0
2 171 -8.17722 -8.18181 2.10098 0.159715 0
2 172 -8.18181 -8.19721 6.30419 0.157611 0
2 173 -8.19721 -8.20862 1.98255 0.156581 0
2 174 -8.20862 -8.22503 2.95539 0.15516 0
2 175 -8.22503 -8.22763 3.68092 0.155131 0
2 176 -8.22763 -8.24321 2.11545 0.153926 0
2 177 -8.24321 -8.25249 2.54522 0.152481 0
2 178 -8.25249 -8.25738 12.7805 0.151206 0
2 179 -8.25738 -8.2743 2.27847 0.149789 0
2 180 -8.2743 -8.28827 2.04673 0.149003 0
2 181 -8.28827 -8.28432 2.10901 0.149436 1
2 182 -8.28432 -8.29878 3.17398 0.147465 0
2 183 -8.29878 -8.31896 2.86693 0.145716 0
2 184 -8.31896 -8.325 3.75101 0.144491 0
2 185 -8.325 -8.33308 2.24267 0.144181 0
2 186 -8.33308 -8.35398 2.15736 0.141946 0
2 187 -8.35398 -8.36063 1.87263 0.142055 0
2 188 -8.36063 -8.35681 2.10003 0.141379 1
2 189 -8.35681 -8.36408 5.24101 0.140208 0
2 190 -8.36408 -8.38354 1.98984 0.138978 0
2 191 -8.38354 -8.40213 2.02585 0.137154 0
2 192 -8.40213 -8.3964 9.53169 0.137172 1
2 193 -8.3964 -8.4027 2.26924 0.136629 0
2 194 -8.4027 -8.42714 1.86377 0.134943 0
2 195 -8.42714 -8.42743 2.52725 0.134151 0
2 196 -8.42743 -8.43814 2.02691 0.13326 0
2 197 -8.43814 -8.44687 1.81776 0.132594 0
2 198 -8.44687 -8.45168 2.38297 0.131345 0
2 199 -8.45168 -8.45423 3.17673 0.131311 0
2 200 -8.45423 -8.47383 2.03955 0.12908 0
3 0 1e+06 -4.99212 6.55351 1 0
3 1 -4.99212 -5.06423 6.34298 0.99142 0
3 2 -5.06423 -5.13796 6.28287 0.982963 0
3 3 -5.13796 -5.19372 6.09704 0.974602 0
3 4 -5.19372 -5.24965 6.01114 0.966052 0
3 5 -5.24965 -5.31973 5.86689 0.957776 0
3 6 -5.31973 -5.37568 5.75771 0.949618 0
3 7 -5.37568 -5.43189 5.656 0.941506 0
3 8 -5.43189 -5.47233 5.5017 0.933678 0
3 9 -5.47233 -5.53997 5.38392 0.925435 0
3 10 -5.53997 -5.5886 5.30976 0.917714 0
3 11 -5.5886 -5.64645 5.17837 0.90973 0
3 12 -5.64645 -5.7007 5.11489 0.902189 0
3 13 -5.7007 -5.74205 4.99008 0.894474 0
3 14 -5.74205 -5.80372 4.92149 0.886768 0
3 15 -5.80372 -5.8458 4.77852 0.879881 0
3 16 -5.8458 -5.89725 4.72205 0.872137 0
3 17 -5.89725 -5.94423 4.60528 0.864581 0
3 18 -5.94423 -5.98532 4.55446 0.857125 0
3 19 -5.98532 -6.03476 4.46342 0.850302 0
3 20 -6.03476 -6.08052 4.39401 0.843028 0
3 21 -6.08052 -6.12558 4.31956 0.836209 0
3 22 -6.12558 -6.15807 4.24423 0.829256 0
3 23 -6.15807 -6.2103 4.18761 0.822083 0
3 24 -6.2103 -6.24831 4.10942 0.815095 0
3 25 -6.24831 -6.28884 4.04467 0.808594 0
3 26 -6.28884 -6.31774 4.00109 0.802417 0
3 27 -6.31774 -6.36432 3.93946 0.79544 0
3 28 -6.36432 -6.41026 3.90622 0.788923 0
3 29 -6.41026 -6.45637 3.80404 0.781906 0
3 30 -6.45637 -6.49759 3.78825 0.775593 0
3 31 -6.49759 -6.52568 3.74546 0.769424 0
3 32 -6.52568 -6.56084 3.70069 0.763608 0
3 33 -6.56084 -6.59186 3.63132 0.757005 0
3 34 -6.59186 -6.64043 3.57191 0.750905 0
3 35 -6.64043 -6.66895 3.57331 0.744889 0
3 36 -6.66895 -6.69825 3.54659 0.738708 0
3 37 -6.69825 -6.73984 3.52832 0.732988 0
3 38 -6.73984 -6.77373 3.46981 0.727304 0
3 39 -6.77373 -6.81258 3.4711 0.720744 0
3 40 -6.81258 -6.8404 3.4082 0.714938 0
3 41 -6.8404 -6.8813 3.42493 0.709391 0
3 42 -6.8813 -6.91455 3.40885 0.703479 0
3 43 -6.91455 -6.94012 3.35397 0.697739 0
3 44 -6.94012 -6.97776 3.34356 0.692222 0
3 45 -6.97776 -7.007 3.34188 0.6868 0
3 46 -7.007 -7.04368 3.32574 0.681834 0
3 47 -7.04368 -7.08413 3.31485 0.675191 0
3 48 -7.08413 -7.1198 3.28582 0.670293 0
3 49 -7.1198 -7.13917 3.27823 0.664308 0
3 50 -7.13917 -7.17417 3.28485 0.659529 0
3 51 -7.17417 -7.20876 3.27358 0.653991 0
3 52 -7.20876 -7.24348 3.27633 0.648912 0
3 53 -7.24348 -7.27668 3.23548 0.643262 0
3 54 -7.27668 -7.30441 3.25777 0.638351 0
3 55 -7.30441 -7.33218 3.2454 0.633303 0
3 56 -7.33218 -7.37097 3.27846 0.627848 0
3 57 -7.37097 -7.39915 3.28362 0.622856 0
3 58 -7.39915 -7.42551 3.2517 0.618065 0
3 59 -7.42551 -7.47199 3.29225 0.612811 0
3 60 -7.47199 -7.4908 3.31154 0.608063 0
3 61 -7.4908 -7.52402 3.33681 0.602641 0
3 62 -7.52402 -7.56729 3.31516 0.597431 0
3 63 -7.56729 -7.59303 3.31463 0.592912 0
3 64 -7.59303 -7.62265 3.33172 0.588255 0
3 65 -7.62265 -7.65661 3.3323 0.58348 0
3 66 -7.65661 -7.68962 3.35908 0.578679 0
3 67 -7.68962 -7.72115 3.3614 0.573404 0
3 68 -7.72115 -7.76279 3.36333 0.569266 0
3 69 -7.76279 -7.78711 3.33487 0.56422 0
3 70 -7.78711 -7.81625 3.40859 0.56035 0
3 71 -7.81625 -7.86174 3.38359 0.554975 0
3 72 -7.86174 -7.87924 3.45105 0.551723 0
3 73 -7.87924 -7.91943 3.40442 0.546666 0
3 74 -7.91943 -7.95469 3.36656 0.542276 0
3 75 -7.95469 -7.9826 3.45485 0.537646 0
3 76 -7.9826 -8.01293 3.48509 0.533911 0
3 77 -8.01293 -8.04334 3.50601 0.529711 0
3 78 -8.04334 -8.08149 3.47608 0.525501 0
3 79 -8.08149 -8.11076 3.4634 0.52077 0
3 80 -8.11076 -8.14032 3.57723 0.516362 0
3 81 -8.14032 -8.18252 3.55137 0.512647 0
3 82 -8.18252 -8.19837 3.60005 0.509231 0
3 83 -8.19837 -8.24311 3.5643 0.504171 0
3 84 -8.24311 -8.28038 3.5509 0.500818 0
3 85 -8.28038 -8.30026 3.59324 0.497022 0
3 86 -8.30026 -8.34156 3.58671 0.493109 0
3 87 -8.34156 -8.37491 3.66655 0.488342 0
3 88 -8.37491 -8.40216 3.729 0.485405 0
3 89 -8.40216 -8.44783 3.60319 0.48101 0
3 90 -8.44783 -8.47021 3.67011 0.477298 0
3 91 -8.47021 -8.50225 3.74653 0.473346 0
3 92 -8.50225 -8.53706 3.79407 0.470108 0
3 93 -8.53706 -8.56968 3.70296 0.466731 0
3 94 -8.56968 -8.60282 3.71848 0.46279 0
3 95 -8.60282 -8.62937 3.73315 0.459941 0
3 96 -8.62937 -8.67251 3.62597 0.456203 0
3 97 -8.67251 -8.70438 3.50102 0.452707 0
3 98 -8.70438 -8.73143 3.67808 0.44937 0
3 99 -8.73143 -8.75762 3.82071 0.445735 0
3 100 -8.75762 -8.79392 3.56066 0.442649 0
3 101 -8.79392 -8.82816 3.34527 0.439708 0
3 102 -8.82816 -8.84145 3.67979 0.437843 0
3 103 -8.84145 -8.88566 3.60057 0.434464 0
3 104 -8.88566 -8.90517 3.89206 0.430751 0
3 105 -8.90517 -8.94027 3.59617 0.427785 0
3 106 -8.94027 -8.96383 4.07208 0.424869 0
3 107 -8.96383 -8.99298 3.56499 0.422229 0
3 108 -8.99298 -9.00949 3.75508 0.419962 0
3 109 -9.00949 -9.05429 3.80904 0.416398 0
3 110 -9.05429 -9.07543 3.65328 0.414195 0
3 111 -9.07543 -9.10769 3.64411 0.411069 0
3 112 -9.10769 -9.12462 3.70466 0.408871 0
3 113 -9.12462 -9.14799 3.27731 0.407125 0
3 114 -9.14799 -9.15704 3.55556 0.405585 0
3 115 -9.15704 -9.19194 3.26815 0.402401 0
3 116 -9.19194 -9.22395 2.66509 0.399532 0
3 117 -9.22395 -9.23091 3.63558 0.39843 0
3 118 -9.23091 -9.25581 2.96504 0.395891 0
3 119 -9.25581 -9.28185 3.49257 0.392933 0
3 120 -9.28185 -9.29093 3.54852 0.391076 0
3 121 -9.29093 -9.32137 2.88854 0.389251 0
3 122 -9.32137 -9.33 4.47456 0.387258 0
3 123 -9.33 -9.3509 3.52322 0.385036 0
3 124 -9.3509 -9.37348 2.74699 0.383699 0
3 125 -9.37348 -9.38157 3.24265 0.382418 0
3 126 -9.38157 -9.41184 2.60899 0.379643 0
3 127 -9.41184 -9.42636 2.30345 0.377574 0
3 128 -9.42636 -9.43311 4.19545 0.375564 0
3 129 -9.43311 -9.4548 3.13582 0.37444 0
3 130 -9.4548 -9.47446 2.66781 0.372203 0
3 131 -9.47446 -9.48529 2.8516 0.37075 0
3 132 -9.48529 -9.49954 3.4675 0.368797 0
3 133 -9.49954 -9.51189 3.49636 0.367978 0
3 134 -9.51189 -9.51995 2.89842 0.366545 0
3 135 -9.51995 -9.52921 10.0964 0.36466 0
3 136 -9.52921 -9.55005 2.50805 0.362862 0
3 137 -9.55005 -9.5555 7.20425 0.361556 0
3 138 -9.5555 -9.57753 2.67607 0.360196 0
3 139 -9.57753 -9.59357 1.06914 0.359009 0
3 140 -9.59357 -9.59243 1.96918 0.357903 1
3 141 -9.59243 -9.60035 2.2605 0.356801 0
3 142 -9.60035 -9.60508 5.31122 0.354698 0
3 143 -9.60508 -9.62619 1.42149 0.35335 0
3 144 -9.62619 -9.62652 1.97539 0.353522 0
3 145 -9.62652 -9.63664 1.11974 0.35129 0
3 146 -9.63664 -9.6393 1.2503 0.351437 0
3 147 -9.6393 -9.64458 7.55108 0.348932 0
3 148 -9.64458 -9.65817 1.34491 0.348282 0
3 149 -9.65817 -9.66939 0.955389 0.346799 0
3 150 -9.66939 -9.66678 1.30067 0.34629 1
3 151 -9.66678 -9.67925 1.79995 0.344151 0
3 152 -9.67925 -9.686 0.992134 0.344268 0
3 153 -9.686 -9.69229 0.805185 0.341996 0
3 154 -9.69229 -9.70167 0.835778 0.341334 0
3 155 -9.70167 -9.7016 0.785753 0.341352 1
3 156 -9.7016 -9.70154 1.26179 0.341152 1
3 157 -9.70154 -9.70303 1.37534 0.339726 0
3 158 -9.70303 -9.70468 12.0748 0.339358 0
3 159 -9.70468 -9.72442 1.15772 0.337232 0
3 160 -9.72442 -9.72739 1.37596 0.335545 0
3 161 -9.72739 -9.72588 1.61914 0.335759 1
3 162 -9.72588 -9.73909 0.698669 0.3351 0
3 163 -9.73909 -9.73917 0.802925 0.334337 0
3 164 -9.73917 -9.7456 0.970831 0.331743 0
3 165 -9.7456 -9.75119 0.690608 0.330967 0
3 166 -9.75119 -9.75661 0.611132 0.330806 0
3 167 -9.75661 -9.75571 0.778241 0.329924 1
3 168 -9.75571 -9.75985 0.601715 0.329071 0
3 169 -9.75985 -9.76726 0.797177 0.327738 0
3 170 -9.76726 -9.76643 0.647003 0.32689 1
3 171 -9.76643 -9.7733 0.566921 0.326062 0
3 172 -9.7733 -9.77261 0.634817 0.325417 1
3 173 -9.77261 -9.77419 0.905161 0.325207 0
3 174 -9.77419 -9.78276 0.573395 0.323259 0
3 175 -9.78276 -9.78657 0.577045 0.32288 0
3 176 -9.78657 -9.78572 0.686252 0.322109 1
3 177 -9.78572 -9.79097 0.591554 0.321386 0
3 178 -9.79097 -9.79017 0.840546 0.320668 1
3 179 -9.79017 -9.80046 0.555131 0.319237 0
3 180 -9.80046 -9.80415 0.548167 0.318244 0
3 181 -9.80415 -9.80201 0.598045 0.318245 1
3 182 -9.80201 -9.80454 0.562209 0.316819 0
3 183 -9.80454 -9.80475 0.552936 0.316582 0
3 184 -9.80475 -9.81163 0.553591 0.315923 0
3 185 -9.81163 -9.81203 0.555963 0.314297 0
3 186 -9.81203 -9.81864 0.526912 0.314404 0
3 187 -9.81864 -9.81784 0.545907 0.312943 1
3 188 -9.81784 -9.82013 0.563436 0.312509 0
3 189 -9.82013 -9.8236 0.540298 0.311634 0
3 190 -9.8236 -9.82581 0.548109 0.310199 0
3 191 -9.82581 -9.82963 0.538337 0.310698 0
3 192 -9.82963 -9.83639 0.528789 0.308146 0
3 193 -9.83639 -9.83582 0.523947 0.308154 1
3 194 -9.83582 -9.83482 0.539935 0.307474 1
3 195 -9.83482 -9.8392 0.523265 0.306452 0
3 196 -9.8392 -9.84084 0.521892 0.306009 0
3 197 -9.84084 -9.84129 0.548044 0.306123 0
3 198 -9.84129 -9.8491 0.518319 0.303858 0
3 199 -9.8491 -9.85004 0.526834 0.303288 0
3 200 -9.85004 -9.85364 0.576109 0.302298 0
3 201 -9.85364 -9.85549 0.518427 0.301898 0
4 0 1e+06 -1.01193 4.50386 1 0
4 1 -1.01193 -1.03719 4.49178 0.992557 0
4 2 -1.03719 -1.08703 4.53398 0.98524 0
4 3 -1.08703 -1.1399 4.50371 0.977778 0
4 4 -1.1399 -1.18042 4.51243 0.97044 0
4 5 -1.18042 -1.21723 4.50845 0.963012 0
4 6 -1.21723 -1.26817 4.54077 0.955321 0
4 7 -1.26817 -1.31728 4.52815 0.94801 0
4 8 -1.31728 -1.3593 4.54727 0.940516 0
4 9 -1.3593 -1.40655 4.5457 0.933134 0
4 10 -1.40655 -1.44423 4.56195 0.925358 0
4 11 -1.44423 -1.50362 4.5863 0.91783 0
4 12 -1.50362 -1.55284 4.58047 0.910186 0
4 13 -1.55284 -1.58709 4.58584 0.902987 0
4 14 -1.58709 -1.63453 4.59552 0.89513 0
4 15 -1.63453 -1.68903 4.64456 0.887643 0
4 16 -1.68903 -1.73247 4.6115 0.880261 0
4 17 -1.73247 -1.77214 4.59935 0.872354 0
4 18 -1.77214 -1.81549 4.6077 0.864936 0
4 19 -1.81549 -1.86543 4.65316 0.857231 0
4 20 -1.86543 -1.91478 4.65724 0.849705 0
4 21 -1.91478 -1.96382 4.6714 0.84206 0
4 22 -1.96382 -2.00502 4.7136 0.834555 0
4 23 -2.00502 -2.04731 4.75411 0.827161 0
4 24 -2.04731 -2.09048 4.75317 0.819715 0
4 25 -2.09048 -2.14156 4.77832 0.811779 0
4 26 -2.14156 -2.19134 4.74173 0.80407 0
4 27 -2.19134 -2.24265 4.75974 0.796437 0
4 28 -2.24265 -2.2935 4.78742 0.789068 0
4 29 -2.2935 -2.34157 4.82086 0.781693 0
4 30 -2.34157 -2.38739 4.83014 0.774019 0
4 31 -2.38739 -2.43704 4.85769 0.76633 0
4 32 -2.43704 -2.48828 4.87804 0.758877 0
4 33 -2.48828 -2.53439 4.86088 0.751865 0
4 34 -2.53439 -2.57224 4.93446 0.744021 0
4 35 -2.57224 -2.62743 4.9352 0.736213 0
4 36 -2.62743 -2.6719 4.99238 0.72926 0
4 37 -2.6719 -2.73893 4.99869 0.721255 0
4 38 -2.73893 -2.78706 5.00548 0.713941 0
4 39 -2.78706 -2.8242 5.07479 0.706562 0
4 40 -2.8242 -2.88288 5.08255 0.698754 0
4 41 -2.88288 -2.92894 5.07125 0.692094 0
4 42 -2.92894 -2.98513 5.17533 0.684448 0
4 43 -2.98513 -3.03423 5.15102 0.676931 0
4 44 -3.03423 -3.08373 5.20071 0.669868 0
4 45 -3.08373 -3.14861 5.19558 0.662174 0
4 46 -3.14861 -3.19436 5.24412 0.654491 0
4 47 -3.19436 -3.23441 5.28783 0.647557 0
4 48 -3.23441 -3.28945 5.30808 0.640539 0
4 49 -3.28945 -3.34506 5.39074 0.632881 0
4 50 -3.34506 -3.39912 5.41871 0.625573 0
4 51 -3.39912 -3.44271 5.39865 0.618625 0
4 52 -3.44271 -3.50697 5.43892 0.611848 0
4 53 -3.50697 -3.56497 5.48975 0.603992 0
4 54 -3.56497 -3.61224 5.53623 0.597005 0
4 55 -3.61224 -3.66748 5.61572 0.590217 0
4 56 -3.66748 -3.72091 5.61457 0.582713 0
4 57 -3.72091 -3.77501 5.64391 0.576257 0
4 58 -3.77501 -3.83113 5.68197 0.569053 0
4 59 -3.83113 -3.89083 5.75627 0.561263 0
4 60 -3.89083 -3.94818 5.80308 0.554486 0
4 61 -3.94818 -4.01114 5.78869 0.547417 0
4 62 -4.01114 -4.06158 5.89197 0.540305 0
4 63 -4.06158 -4.11651 5.9285 0.533936 0
4 64 -4.11651 -4.17921 5.9216 0.526549 0
4 65 -4.17921 -4.2226 6.03322 0.519468 0
4 66 -4.2226 -4.28999 6.04082 0.512825 0
4 67 -4.28999 -4.35568 6.0314 0.505867 0
4 68 -4.35568 -4.40735 6.13374 0.499023 0
4 69 -4.40735 -4.47295 6.1927 0.492055 0
4 70 -4.47295 -4.52357 6.18247 0.485935 0
4 71 -4.52357 -4.59593 6.19479 0.479353 0
4 72 -4.59593 -4.63034 6.43502 0.472487 0
4 73 -4.63034 -4.70867 6.42543 0.465461 0
4 74 -4.70867 -4.77792 6.3827 0.458779 0
4 75 -4.77792 -4.82405 6.41518 0.452944 0
4 76 -4.82405 -4.88176 6.56921 0.446344 0
4 77 -4.88176 -4.95716 6.52611 0.438809 0
4 78 -4.95716 -5.01357 6.71225 0.432396 0
4 79 -5.01357 -5.07123 6.66938 0.426077 0
4 80 -5.07123 -5.14335 6.68442 0.419494 0
4 81 -5.14335 -5.20223 6.83315 0.41342 0
4 82 -5.20223 -5.26482 6.77963 0.407477 0
4 83 -5.26482 -5.32979 6.89017 0.400543 0
4 84 -5.32979 -5.38647 6.94736 0.394894 0
4 85 -5.38647 -5.45217 6.84162 0.389133 0
4 86 -5.45217 -5.50148 7.00109 0.383263 0
4 87 -5.50148 -5.55804 7.16443 0.377859 0
4 88 -5.55804 -5.63333 7.0582 0.372034 0
4 89 -5.63333 -5.68496 7.17631 0.365615 0
4 90 -5.68496 -5.75259 7.45848 0.35888 0
4 91 -5.75259 -5.81185 7.35685 0.353752 0
4 92 -5.81185 -5.86655 7.50542 0.348371 0
4 93 -5.86655 -5.93652 7.33847 0.341993 0
4 94 -5.93652 -5.98883 7.33653 0.337359 0
4 95 -5.98883 -6.05753 7.64385 0.331277 0
4 96 -6.05753 -6.12397 7.48605 0.325851 0
4 97 -6.12397 -6.20139 7.03229 0.320507 0
4 98 -6.20139 -6.24223 8.00637 0.315378 0
4 99 -6.24223 -6.31625 7.29929 0.309615 0
4 100 -6.31625 -6.37485 7.9222 0.304475 0
4 101 -6.37485 -6.43154 7.80186 0.299361 0
4 102 -6.43154 -6.49022 7.46386 0.2944 0
4 103 -6.49022 -6.55095 7.41345 0.289787 0
4 104 -6.55095 -6.60721 7.89336 0.285032 0
4 105 -6.60721 -6.65945 8.08491 0.279788 0
4 106 -6.65945 -6.72248 7.6051 0.274966 0
4 107 -6.72248 -6.76996 8.02947 0.270478 0
4 108 -6.76996 -6.82328 7.87585 0.266274 0
4 109 -6.82328 -6.88873 7.96741 0.260922 0
4 110 -6.88873 -6.92697 7.68539 0.25751 0
4 111 -6.92697 -6.98184 8.25949 0.253076 0
4 112 -6.98184 -7.04082 7.49468 0.248044 0
4 113 -7.04082 -7.07667 8.66798 0.244877 0
4 114 -7.07667 -7.13766 7.88862 0.240403 0
4 115 -7.13766 -7.17927 8.12825 0.236917 0
4 116 -7.17927 -7.21562 7.38758 0.233304 0
4 117 -7.21562 -7.28057 7.41369 0.228319 0
4 118 -7.28057 -7.31429 9.36641 0.225063 0
4 119 -7.31429 -7.38764 6.69745 0.220743 0
4 120 -7.38764 -7.40569 6.43788 0.218634 0
4 121 -7.40569 -7.47113 7.46017 0.213833 0
4 122 -7.47113 -7.47802 7.7139 0.211966 0
4 123 -7.47802 -7.53911 6.87708 0.207662 0
4 124 -7.53911 -7.58648 7.18549 0.203587 0
4 125 -7.58648 -7.60323 8.63151 0.200983 0
4 126 -7.60323 -7.65753 6.91184 0.197759 0
4 127 -7.65753 -7.68758 6.86566 0.195094 0
4 128 -7.68758 -7.72023 6.42789 0.192096 0
4 129 -7.72023 -7.76414 6.43836 0.188668 0
4 130 -7.76414 -7.80785 6.81495 0.185452 0
4 131 -7.80785 -7.82825 6.371 0.182825 0
4 132 -7.82825 -7.86513 7.47718 0.179517 0
4 133 -7.86513 -7.88672 8.05258 0.178583 0
4 134 -7.88672 -7.91716 6.81439 0.175618 0
4 135 -7.91716 -7.94677 6.70715 0.172477 0
4 136 -7.94677 -7.98322 7.18671 0.16929 0
4 137 -7.98322 -8.00803 7.71246 0.167053 0
4 138 -8.00803 -8.04297 6.0359 0.164797 0
4 139 -8.04297 -8.07522 5.54654 0.163094 0
4 140 -8.07522 -8.11181 5.56634 0.159563 0
4 141 -8.11181 -8.12228 8.61821 0.158218 0
4 142 -8.12228 -8.16327 4.68649 0.155167 0
4 143 -8.16327 -8.18384 5.44563 0.153244 0
4 144 -8.18384 -8.19475 6.54042 0.151329 0
4 145 -8.19475 -8.23885 4.55483 0.149112 0
4 146 -8.23885 -8.24307 6.14268 0.147876 0
4 147 -8.24307 -8.27075 12.9514 0.143807 0
4 148 -8.27075 -8.29062 7.94647 0.142625 0
4 149 -8.29062 -8.28491 237.407 0.140914 1
4 150 -8.28491 -8.35655 14.0728 0.137082 0
4 151 -8.35655 -8.38033 5.18667 0.135775 0
4 152 -8.38033 -8.37661 7.3985 0.135348 1
4 153 -8.37661 -8.42374 5.18868 0.131313 0
4 154 -8.42374 -8.41859 9.40743 0.131363 1
4 155 -8.41859 -8.45048 10.4959 0.128679 0
4 156 -8.45048 -8.4763 5.60639 0.126965 0
4 157 -8.4763 -8.50265 5.3027 0.124925 0
4 158 -8.50265 -8.52606 4.32766 0.123206 0
4 159 -8.52606 -8.52173 9.13233 0.122431 1
4 160 -8.52173 -8.54576 5.02294 0.120841 0
4 161 -8.54576 -8.57867 5.04077 0.118217 0
4 162 -8.57867 -8.59256 3.94576 0.116937 0
4 163 -8.59256 -8.60471 8.87339 0.115998 0
4 164 -8.60471 -8.61094 13.6528 0.114362 0
4 165 -8.61094 -8.64591 2.93325 0.112435 0
4 166 -8.64591 -8.65982 3.10694 0.111004 0
4 167 -8.65982 -8.67794 2.46526 0.109902 0
4 168 -8.67794 -8.6809 12.9511 0.108792 0
4 169 -8.6809 -8.69999 3.18719 0.107791 0
4 170 -8.69999 -8.72323 3.66102 0.105479 0
4 171 -8.72323 -8.7375 3.77482 0.103935 0
4 172 -8.7375 -8.74968 2.24539 0.103737 0
4 173 -8.74968 -8.77539 1.79335 0.101556 0
4 174 -8.77539 -8.77934 1.67228 0.101022 0
4 175 -8.77934 -8.78274 10.4246 0.0997199 0
4 176 -8.78274 -8.81168 2.48417 0.0979857 0
4 177 -8.81168 -8.81521 5.46235 0.0972526 0
4 178 -8.81521 -8.83635 3.90257 0.0955551 0
4 179 -8.83635 -8.85409 2.34199 0.0944032 0
4 180 -8.85409 -8.84666 8.91851 0.0940572 1
4 181 -8.84666 -8.87403 1.96687 0.0927903 0
4 182 -8.87403 -8.88116 1.6734 0.0919655 0
4 183 -8.88116 -8.8863 7.08908 0.0906232 0
4 184 -8.8863 -8.90595 2.02648 0.0893426 0
4 185 -8.90595 -8.92187 2.31145 0.0878597 0
4 186 -8.92187 -8.92965 1.40008 0.0871659 0
4 187 -8.92965 -8.93879 2.30259 0.0862587 0
4 188 -8.93879 -8.94784 1.99082 0.0859122 0
4 189 -8.94784 -8.94977 4.50447 0.0847626 0
4 190 -8.94977 -8.9798 1.17817 0.0834442 0
4 191 -8.9798 -8.97296 12.9891 0.0828718 1
4 192 -8.97296 -8.96984 40.1583 0.0824209 1
4 193 -8.96984 -9.00335 1.1066 0.080857 0
4 194 -9.00335 -9.00773 1.67409 0.0806545 0
4 195 -9.00773 -9.02957 1.06915 0.0785345 0
4 196 -9.02957 -9.04557 5.33877 0.0769204 0
4 197 -9.04557 -9.04262 1.0283 0.0774871 1
4 198 -9.04262 -9.04883 1.02829 0.0770933 0
4 199 -9.04883 -9.05136 2.29073 0.0761132 0
4 200 -9.05136 -9.07013 0.981246 0.075046 0
5 0 1e+06 -6.00126 7.00092 1 0
5 1 -6.00126 -6.07497 6.76659 0.99139 0
5 2 -6.07497 -6.14068 6.64897 0.982964 0
5 3 -6.14068 -6.21167 6.45601 0.974431 0
5 4 -6.21167 -6.26114 6.27332 0.966426 0
5 5 -6.26114 -6.33474 6.1211 0.958048 0
5 6 -6.33474 -6.39633 5.97083 0.949909 0
5 7 -6.39633 -6.45529 5.83034 0.942019 0
5 8 -6.45529 -6.50934 5.66782 0.934237 0
5 9 -6.50934 -6.56321 5.4737 0.926346 0
5 10 -6.56321 -6.61844 5.37051 0.918491 0
5 11 -6.61844 -6.67447 5.24649 0.911101 0
5 12 -6.67447 -6.72361 5.08113 0.903473 0
5 13 -6.72361 -6.78535 4.96431 0.895959 0
5 14 -6.78535 -6.81643 4.81515 0.889082 0
5 15 -6.81643 -6.87008 4.68853 0.881663 0
5 16 -6.87008 -6.91919 4.58001 0.874575 0
5 17 -6.91919 -6.97077 4.43741 0.867575 0
5 18 -6.97077 -7.01765 4.31356 0.860491 0
5 19 -7.01765 -7.04497 4.26014 0.853851 0
5 20 -7.04497 -7.09417 4.12873 0.847531 0
5 21 -7.09417 -7.13137 4.02131 0.840683 0
5 22 -7.13137 -7.16931 3.89196 0.834583 0
5 23 -7.16931 -7.21832 3.79307 0.827519 0
5 24 -7.21832 -7.25201 3.70809 0.82163 0
5 25 -7.25201 -7.28911 3.62268 0.815355 0
5 26 -7.28911 -7.32244 3.51003 0.809157 0
5 27 -7.32244 -7.35375 3.43485 0.803117 0
5 28 -7.35375 -7.38638 3.33194 0.79792 0
5 29 -7.38638 -7.42425 3.2669 0.791088 0
5 30 -7.42425 -7.45529 3.19724 0.785888 0
5 31 -7.45529 -7.49973 3.09287 0.779907 0
5 32 -7.49973 -7.51787 3.0126 0.774816 0
5 33 -7.51787 -7.54254 2.94558 0.768753 0
5 34 -7.54254 -7.58704 2.87256 0.763147 0
5 35 -7.58704 -7.61749 2.81607 0.757982 0
5 36 -7.61749 -7.63749 2.73964 0.752516 0
5 37 -7.63749 -7.66754 2.67761 0.747455 0
5 38 -7.66754 -7.69465 2.62038 0.743004 0
5 39 -7.69465 -7.72182 2.58093 0.737601 0
5 40 -7.72182 -7.74857 2.49435 0.732486 0
5 41 -7.74857 -7.77004 2.44562 0.728011 0
5 42 -7.77004 -7.78732 2.37551 0.72367 0
5 43 -7.78732 -7.81292 2.33391 0.718144 0
5 44 -7.81292 -7.84764 2.28105 0.713423 0
5 45 -7.84764 -7.86357 2.22083 0.709366 0
5 46 -7.86357 -7.8852 2.19877 0.704411 0
5 47 -7.8852 -7.90523 2.1261 0.700037 0
5 48 -7.90523 -7.92285 2.10456 0.696056 0
5 49 -7.92285 -7.94625 2.04306 0.691322 0
5 50 -7.94625 -7.96647 2.03076 0.68757 0
5 51 -7.96647 -7.98654 1.98116 0.682646 0
5 52 -7.98654 -8.00834 1.93959 0.679093 0
5 53 -8.00834 -8.02937 1.90253 0.674534 0
5 54 -8.02937 -8.04517 1.88124 0.670988 0
5 55 -8.04517 -8.06378 1.84042 0.666747 0
5 56 -8.06378 -8.08178 1.80095 0.662655 0
5 57 -8.08178 -8.10097 1.78048 0.658938 0
5 58 -8.10097 -8.1153 1.74453 0.655464 0
5 59 -8.1153 -8.12844 1.72289 0.65212 0
5 60 -8.12844 -8.14395 1.68295 0.648219 0
5 61 -8.14395 -8.16518 1.67642 0.644019 0
5 62 -8.16518 -8.17951 1.63144 0.64071 0
5 63 -8.17951 -8.19691 1.61169 0.636891 0
5 64 -8.19691 -8.21435 1.58659 0.633117 0
5 65 -8.21435 -8.22984 1.56614 0.629497 0
5 66 -8.22984 -8.24206 1.53773 0.626679 0
5 67 -8.24206 -8.2582 1.51781 0.622928 0
5 68 -8.2582 -8.27404 1.49538 0.619707 0
5 69 -8.27404 -8.2922 1.46201 0.616815 0
5 70 -8.2922 -8.30267 1.45725 0.612994 0
5 71 -8.30267 -8.31785 1.43878 0.610053 0
5 72 -8.31785 -8.32968 1.419 0.607119 0
5 73 -8.32968 -8.34763 1.40459 0.603538 0
5 74 -8.34763 -8.35294 1.4014 0.600748 0
5 75 -8.35294 -8.37189 1.36279 0.597786 0
5 76 -8.37189 -8.38503 1.36277 0.593974 0
5 77 -8.38503 -8.39153 1.34498 0.591549 0
5 78 -8.39153 -8.40539 1.33843 0.588876 0
5 79 -8.40539 -8.41713 1.3242 0.585543 0
5 80 -8.41713 -8.43512 1.30964 0.582419 0
5 81 -8.43512 -8.44525 1.28504 0.579602 0
5 82 -8.44525 -8.45673 1.28718 0.576545 0
5 83 -8.45673 -8.46372 1.27804 0.573407 0
5 84 -8.46372 -8.48113 1.25993 0.570878 0
5 85 -8.48113 -8.49328 1.25613 0.568978 0
5 86 -8.49328 -8.50475 1.23719 0.56626 0
5 87 -8.50475 -8.51303 1.23018 0.563034 0
5 88 -8.51303 -8.52693 1.23276 0.559663 0
5 89 -8.52693 -8.53688 1.22717 0.55755 0
5 90 -8.53688 -8.543 1.21418 0.555848 0
5 91 -8.543 -8.56083 1.18796 0.552305 0
5 92 -8.56083 -8.56664 1.21453 0.549771 0
5 93 -8.56664 -8.58461 1.18358 0.546766 0
5 94 -8.58461 -8.5876 1.18212 0.545569 0
5 95 -8.5876 -8.59878 1.18288 0.542548 0
5 96 -8.59878 -8.61257 1.17551 0.539183 0
5 97 -8.61257 -8.62185 1.17548 0.537759 0
5 98 -8.62185 -8.63111 1.15117 0.535744 0
5 99 -8.63111 -8.64212 1.17205 0.531922 0
5 100 -8.64212 -8.64794 1.15793 0.530513 0
5 101 -8.64794 -8.66077 1.15449 0.528039 0
5 102 -8.66077 -8.67483 1.12912 0.52547 0
5 103 -8.67483 -8.67769 1.1527 0.522812 0
5 104 -8.67769 -8.69084 1.14016 0.520981 0
5 105 -8.69084 -8.69847 1.14576 0.518398 0
5 106 -8.69847 -8.71244 1.14359 0.515484 0
5 107 -8.71244 -8.72104 1.128 0.513756 0
5 108 -8.72104 -8.73368 1.1306 0.511744 0
5 109 -8.73368 -8.74437 1.13925 0.508558 0
5 110 -8.74437 -8.7506 1.13748 0.507383 0
5 111 -8.7506 -8.75667 1.12555 0.504929 0
5 112 -8.75667 -8.76883 1.12997 0.503027 0
5 113 -8.76883 -8.77795 1.1235 0.501118 0
5 114 -8.77795 -8.79093 1.12461 0.498173 0
5 115 -8.79093 -8.80274 1.11737 0.495527 0
5 116 -8.80274 -8.80623 1.1193 0.494854 0
5 117 -8.80623 -8.81577 1.12753 0.492592 0
5 118 -8.81577 -8.81863 1.1266 0.490888 0
5 119 -8.81863 -8.82738 1.15156 0.489108 0
5 120 -8.82738 -8.84065 1.11337 0.48623 0
5 121 -8.84065 -8.85116 1.12465 0.483685 0
5 122 -8.85116 -8.86324 1.13822 0.481092 0
5 123 -8.86324 -8.86622 1.13424 0.480254 0
5 124 -8.86622 -8.87602 1.1363 0.477731 0
5 125 -8.87602 -8.88678 1.12876 0.475087 0
5 126 -8.88678 -8.89623 1.1379 0.472979 0
5 127 -8.89623 -8.90803 1.11099 0.47134 0
5 128 -8.90803 -8.92135 1.12982 0.468927 0
5 129 -8.92135 -8.9207 1.14659 0.467909 1
5 130 -8.9207 -8.92782 1.14453 0.466369 0
5 131 -8.92782 -8.93873 1.15439 0.464056 0
5 132 -8.93873 -8.95025 1.13568 0.461743 0
5 133 -8.95025 -8.95483 1.16426 0.459775 0
5 134 -8.95483 -8.96779 1.14305 0.458107 0
5 135 -8.96779 -8.97712 1.1831 0.455872 0
5 136 -8.97712 -8.98342 1.12693 0.454017 0
5 137 -8.98342 -8.98966 1.19846 0.452333 0
5 138 -8.98966 -9.00205 1.15853 0.450905 0
5 139 -9.00205 -9.00914 1.14592 0.448812 0
5 140 -9.00914 -9.01659 1.17226 0.446504 0
5 141 -9.01659 -9.02485 1.16517 0.445017 0
5 142 -9.02485 -9.03678 1.16911 0.442723 0
5 143 -9.03678 -9.04686 1.15548 0.440699 0
5 144 -9.04686 -9.05313 1.19962 0.439443 0
5 145 -9.05313 -9.05654 1.18178 0.438403 0
5 146 -9.05654 -9.06742 1.19196 0.436499 0
5 147 -9.06742 -9.07987 1.19557 0.433375 0
5 148 -9.07987 -9.08718 1.19765 0.431966 0
5 149 -9.08718 -9.09464 1.18055 0.430158 0
5 150 -9.09464 -9.1 1.18887 0.428142 0
5 151 -9.1 -9.10935 1.21671 0.42683 0
5 152 -9.10935 -9.11891 1.18241 0.425633 0
5 153 -9.11891 -9.12628 1.1948 0.423596 0
5 154 -9.12628 -9.1322 1.23877 0.422528 0
5 155 -9.1322 -9.14408 1.20459 0.420019 0
5 156 -9.14408 -9.14857 1.23363 0.418517 0
5 157 -9.14857 -9.15997 1.22006 0.416952 0
5 158 -9.15997 -9.1654 1.22997 0.4143 0
5 159 -9.1654 -9.1697 1.25273 0.413835 0
5 160 -9.1697 -9.17786 1.18442 0.411963 0
5 161 -9.17786 -9.18424 1.24206 0.410762 0
5 162 -9.18424 -9.19588 1.15063 0.409087 0
5 163 -9.19588 -9.20167 1.21981 0.407233 0
5 164 -9.20167 -9.20929 1.24298 0.405804 0
5 165 -9.20929 -9.22692 1.19 0.403093 0
5 166 -9.22692 -9.22312 1.27746 0.402257 1
5 167 -9.22312 -9.23293 1.2288 0.400874 0
5 168 -9.23293 -9.2434 1.21775 0.397995 0
5 169 -9.2434 -9.24852 1.31815 0.397646 0
5 170 -9.24852 -9.25338 1.26152 0.39625 0
5 171 -9.25338 -9.27302 1.17049 0.393061 0
5 172 -9.27302 -9.27199 1.24077 0.392723 1
5 173 -9.27199 -9.27883 1.21335 0.391382 0
5 174 -9.27883 -9.27923 1.32999 0.391078 0
5 175 -9.27923 -9.29424 1.25369 0.388435 0
5 176 -9.29424 -9.2954 1.22079 0.387673 0
5 177 -9.2954 -9.30877 1.14039 0.385591 0
5 178 -9.30877 -9.31345 1.26375 0.383961 0
5 179 -9.31345 -9.32225 1.34547 0.382271 0
5 180 -9.32225 -9.33088 1.23156 0.379642 0
5 181 -9.33088 -9.33079 1.2534 0.379682 1
5 182 -9.33079 -9.34044 1.20132 0.37865 0
5 183 -9.34044 -9.34337 1.22849 0.377914 0
5 184 -9.34337 -9.34762 1.45169 0.375708 0
5 185 -9.34762 -9.3601 1.40012 0.373926 0
5 186 -9.3601 -9.36454 1.25252 0.372679 0
5 187 -9.36454 -9.37017 1.25305 0.372001 0
5 188 -9.37017 -9.38034 1.30466 0.369567 0
5 189 -9.38034 -9.38291 1.34616 0.369179 0
5 190 -9.38291 -9.38331 1.27702 0.368319 0
5 191 -9.38331 -9.39523 1.22254 0.366083 0
5 192 -9.39523 -9.40078 1.30092 0.36459 0
5 193 -9.40078 -9.40543 1.42124 0.362688 0
5 194 -9.40543 -9.42077 1.19115 0.361029 0
5 195 -9.42077 -9.42551 1.34529 0.359875 0
5 196 -9.42551 -9.42991 1.31628 0.358328 0
5 197 -9.42991 -9.43021 1.26994 0.358474 0
5 198 -9.43021 -9.43652 1.30156 0.356652 0
5 199 -9.43652 -9.44259 1.32081 0.35584 0
5 200 -9.44259 -9.4468 1.32955 0.353964 0
6 0 1e+06 -2.00565 5.01871 1 0
6 1 -2.00565 -2.0496 4.95046 0.992374 0
6 2 -2.0496 -2.09613 4.8957 0.984821 0
6 3 -2.09613 -2.14764 4.9184 0.977107 0
6 4 -2.14764 -2.20051 4.87356 0.969642 0
6 5 -2.20051 -2.24416 4.86652 0.961663 0
6 6 -2.24416 -2.28954 4.84581 0.954582 0
6 7 -2.28954 -2.34455 4.8054 0.946705 0
6 8 -2.34455 -2.38968 4.78464 0.939075 0
6 9 -2.38968 -2.43932 4.72652 0.931541 0
6 10 -2.43932 -2.49865 4.7245 0.923919 0
6 11 -2.49865 -2.52303 4.66976 0.916358 0
6 12 -2.52303 -2.57882 4.67129 0.908794 0
6 13 -2.57882 -2.62314 4.65998 0.901495 0
6 14 -2.62314 -2.66631 4.64723 0.893967 0
6 15 -2.66631 -2.72953 4.60498 0.886247 0
6 16 -2.72953 -2.76089 4.59777 0.879065 0
6 17 -2.76089 -2.80905 4.55376 0.871532 0
6 18 -2.80905 -2.85773 4.57344 0.864095 0
6 19 -2.85773 -2.90725 4.51215 0.856961 0
6 20 -2.90725 -2.94253 4.5133 0.849353 0
6 21 -2.94253 -2.98546 4.54055 0.842076 0
6 22 -2.98546 -3.03793 4.45934 0.834611 0
6 23 -3.03793 -3.07705 4.46285 0.827273 0
6 24 -3.07705 -3.12892 4.43407 0.820047 0
6 25 -3.12892 -3.1792 4.4282 0.812859 0
6 26 -3.1792 -3.20492 4.4231 0.805955 0
6 27 -3.20492 -3.27433 4.39639 0.798077 0
6 28 -3.27433 -3.29582 4.40707 0.791227 0
6 29 -3.29582 -3.34655 4.40593 0.784555 0
6 30 -3.34655 -3.3978 4.39513 0.777029 0
6 31 -3.3978 -3.44078 4.35861 0.769774 0
6 32 -3.44078 -3.4895 4.33198 0.762802 0
6 33 -3.4895 -3.52754 4.3188 0.755807 0
6 34 -3.52754 -3.56165 4.33802 0.748754 0
6 35 -3.56165 -3.60889 4.3334 0.741886 0
6 36 -3.60889 -3.6659 4.30107 0.735152 0
6 37 -3.6659 -3.69716 4.30299 0.728259 0
6 38 -3.69716 -3.73468 4.33609 0.721776 0
6 39 -3.73468 -3.77768 4.27884 0.714827 0
6 40 -3.77768 -3.83653 4.30137 0.707617 0
6 41 -3.83653 -3.86726 4.26189 0.701889 0
6 42 -3.86726 -3.90453 4.31784 0.694342 0
6 43 -3.90453 -3.95829 4.30146 0.687666 0
6 44 -3.95829 -4.00554 4.32296 0.681213 0
6 45 -4.00554 -4.03327 4.31784 0.674152 0
6 46 -4.03327 -4.08237 4.28463 0.667872 0
6 47 -4.08237 -4.12846 4.31195 0.660712 0
6 48 -4.12846 -4.17291 4.29305 0.654564 0
6 49 -4.17291 -4.21977 4.32473 0.64865 0
6 50 -4.21977 -4.24305 4.32346 0.641957 0
6 51 -4.24305 -4.29717 4.33149 0.635168 0
6 52 -4.29717 -4.34347 4.33305 0.628671 0
6 53 -4.34347 -4.38133 4.36064 0.622409 0
6 54 -4.38133 -4.41993 4.35608 0.616132 0
6 55 -4.41993 -4.46406 4.33547 0.609808 0
6 56 -4.46406 -4.51397 4.34163 0.603773 0
6 57 -4.51397 -4.54844 4.39972 0.597723 0
6 58 -4.54844 -4.59125 4.41404 0.591468 0
6 59 -4.59125 -4.64105 4.37889 0.585223 0
6 60 -4.64105 -4.69831 4.34578 0.578894 0
6 61 -4.69831 -4.73263 4.3847 0.572455 0
6 62 -4.73263 -4.77236 4.39665 0.566629 0
6 63 -4.77236 -4.81481 4.41664 0.560212 0
6 64 -4.81481 -4.85499 4.44553 0.55501 0
6 65 -4.85499 -4.89445 4.44748 0.548999 0
6 66 -4.89445 -4.93029 4.47834 0.542795 0
6 67 -4.93029 -4.9773 4.56432 0.537392 0
6 68 -4.9773 -5.03978 4.4399 0.530352 0
6 69 -5.03978 -5.06765 4.55404 0.524454 0
6 70 -5.06765 -5.12053 4.50845 0.518852 0
6 71 -5.12053 -5.15188 4.66683 0.512998 0
6 72 -5.15188 -5.20806 4.56639 0.507422 0
6 73 -5.20806 -5.25955 4.64129 0.501151 0
6 74 -5.25955 -5.29286 4.65737 0.496648 0
6 75 -5.29286 -5.3331 4.59276 0.490431 0
6 76 -5.3331 -5.37192 4.71462 0.484598 0
6 77 -5.37192 -5.41991 4.72838 0.479232 0
6 78 -5.41991 -5.46744 4.71016 0.473083 0
6 79 -5.46744 -5.51343 4.74199 0.467839 0
6 80 -5.51343 -5.56045 4.75372 0.462353 0
6 81 -5.56045 -5.59704 4.821 0.456651 0
6 82 -5.59704 -5.64996 4.82775 0.450385 0
6 83 -5.64996 -5.68812 4.84639 0.445483 0
6 84 -5.68812 -5.73853 5.01207 0.439465 0
6 85 -5.73853 -5.77355 5.04674 0.434524 0
6 86 -5.77355 -5.82891 4.93145 0.429449 0
6 87 -5.82891 -5.87385 4.86529 0.423793 0
6 88 -5.87385 -5.91067 5.117 0.418756 0
6 89 -5.91067 -5.96057 5.01299 0.413811 0
6 90 -5.96057 -6.00248 5.03372 0.40846 0
6 91 -6.00248 -6.05109 5.10353 0.403062 0
6 92 -6.05109 -6.09042 5.19382 0.398221 0
6 93 -6.09042 -6.13794 5.06837 0.392958 0
6 94 -6.13794 -6.19276 5.09887 0.387594 0
6 95 -6.19276 -6.22745 5.50533 0.382352 0
6 96 -6.22745 -6.27869 5.55472 0.377521 0
6 97 -6.27869 -6.3132 5.21583 0.373276 0
6 98 -6.3132 -6.35337 5.50019 0.368659 0
6 99 -6.35337 -6.41589 5.41617 0.363229 0
6 100 -6.41589 -6.45158 5.65067 0.358957 0
6 101 -6.45158 -6.50029 5.77081 0.353784 0
6 102 -6.50029 -6.54223 5.58154 0.349387 0
6 103 -6.54223 -6.59255 5.45138 0.344735 0
6 104 -6.59255 -6.63016 5.91277 0.340145 0
6 105 -6.63016 -6.67644 5.64865 0.335171 0
6 106 -6.67644 -6.71158 5.99835 0.331034 0
6 107 -6.71158 -6.76375 5.81619 0.326411 0
6 108 -6.76375 -6.82279 5.6313 0.321112 0
6 109 -6.82279 -6.85406 5.82589 0.31777 0
6 110 -6.85406 -6.90797 6.02503 0.312545 0
6 111 -6.90797 -6.94994 5.79606 0.308581 0
6 112 -6.94994 -6.98447 5.75467 0.30503 0
6 113 -6.98447 -7.01911 6.34384 0.300458 0
6 114 -7.01911 -7.07624 5.6376 0.296212 0
6 115 -7.07624 -7.11252 5.82649 0.292714 0
6 116 -7.11252 -7.16885 5.80204 0.287898 0
6 117 -7.16885 -7.18768 9.31746 0.284236 0
6 118 -7.18768 -7.25416 5.69662 0.279838 0
6 119 -7.25416 -7.26976 6.9705 0.276906 0
6 120 -7.26976 -7.33393 5.65585 0.272574 0
6 121 -7.33393 -7.36811 5.5204 0.268775 0
6 122 -7.36811 -7.39586 6.8165 0.265417 0
6 123 -7.39586 -7.4294 5.90986 0.262005 0
6 124 -7.4294 -7.47741 5.73333 0.257821 0
6 125 -7.47741 -7.51426 5.95836 0.254714 0
6 126 -7.51426 -7.53903 7.06 0.252065 0
6 127 -7.53903 -7.58925 5.88933 0.248125 0
6 128 -7.58925 -7.62923 6.82945 0.243454 0
6 129 -7.62923 -7.67963 5.48274 0.240312 0
6 130 -7.67963 -7.69 6.34184 0.238032 0
6 131 -7.69 -7.72147 5.7125 0.235549 0
6 132 -7.72147 -7.7667 5.55061 0.23189 0
6 133 -7.7667 -7.78713 5.56598 0.229163 0
6 134 -7.78713 -7.82063 5.56806 0.226142 0
6 135 -7.82063 -7.8543 5.52107 0.223354 0
6 136 -7.8543 -7.88869 5.867 0.220622 0
6 137 -7.88869 -7.91696 6.22034 0.217523 0
6 138 -7.91696 -7.95992 5.2341 0.213975 0
6 139 -7.95992 -7.97629 5.92947 0.21193 0
6 140 -7.97629 -8.02364 5.4538 0.208267 0
6 141 -8.02364 -8.03994 5.34892 0.206753 0
6 142 -8.03994 -8.05476 4.92534 0.205112 0
6 143 -8.05476 -8.08704 5.28094 0.202131 0
6 144 -8.08704 -8.11018 8.58749 0.199482 0
6 145 -8.11018 -8.14617 5.53269 0.196884 0
6 146 -8.14617 -8.16629 6.89488 0.194271 0
6 147 -8.16629 -8.18091 7.05984 0.192044 0
6 148 -8.18091 -8.21264 5.73938 0.19021 0
6 149 -8.21264 -8.23854 6.79882 0.187275 0
6 150 -8.23854 -8.26925 5.94593 0.185243 0
6 151 -8.26925 -8.28636 8.40083 0.182447 0
6 152 -8.28636 -8.30208 5.14418 0.181699 0
6 153 -8.30208 -8.34144 4.45894 0.178176 0
6 154 -8.34144 -8.33918 9.57166 0.177367 1
6 155 -8.33918 -8.37454 6.88492 0.174351 0
6 156 -8.37454 -8.40644 4.45768 0.171594 0
6 157 -8.40644 -8.42245 6.6831 0.170599 0
6 158 -8.42245 -8.44783 4.07026 0.167894 0
6 159 -8.44783 -8.46886 3.58582 0.166666 0
6 160 -8.46886 -8.48239 15.0844 0.16464 0
6 161 -8.48239 -8.49179 10.3895 0.162936 0
6 162 -8.49179 -8.50254 13.3285 0.161303 0
6 163 -8.50254 -8.55207 4.16959 0.158698 0
6 164 -8.55207 -8.57713 8.0106 0.156044 0
6 165 -8.57713 -8.58356 4.48175 0.155154 0
6 166 -8.58356 -8.59519 4.07361 0.153953 0
6 167 -8.59519 -8.608 6.66197 0.152153 0
6 168 -8.608 -8.62922 3.94545 0.150337 0
6 169 -8.62922 -8.64511 4.19119 0.148928 0
6 170 -8.64511 -8.65519 7.14935 0.148514 0
6 171 -8.65519 -8.69827 3.11375 0.144999 0
6 172 -8.69827 -8.70859 3.81932 0.144071 0
6 173 -8.70859 -8.72894 2.68216 0.142214 0
6 174 -8.72894 -8.72062 13.0428 0.140902 1
6 175 -8.72062 -8.75088 6.102 0.13862 0
6 176 -8.75088 -8.76568 2.87912 0.138199 0
6 177 -8.76568 -8.76735 2.19196 0.137881 0
6 178 -8.76735 -8.80331 2.03451 0.134885 0
6 179 -8.80331 -8.80202 4.53892 0.134319 1
6 180 -8.80202 -8.83169 4.89334 0.131324 0
6 181 -8.83169 -8.82775 4.05672 0.131381 1
6 182 -8.82775 -8.84002 4.42986 0.130596 0
6 183 -8.84002 -8.85723 8.31222 0.128836 0
6 184 -8.85723 -8.87455 3.62986 0.127452 0
6 185 -8.87455 -8.87431 23.4127 0.126169 1
6 186 -8.87431 -8.89827 1.72923 0.125356 0
6 187 -8.89827 -8.91858 1.66614 0.122648 0
6 188 -8.91858 -8.93619 1.5888 0.121957 0
6 189 -8.93619 -8.93306 4.13702 0.121825 1
6 190 -8.93306 -8.94023 15.0441 0.119923 0
6 191 -8.94023 -8.95598 2.69734 0.118803 0
6 192 -8.95598 -8.9767 1.952 0.117034 0
6 193 -8.9767 -8.98785 1.43538 0.116576 0
6 194 -8.98785 -9.00005 1.41553 0.115556 0
6 195 -9.00005 -9.01078 1.4894 0.114446 0
6 196 -9.01078 -9.02212 1.38256 0.113377 0
6 197 -9.02212 -9.01702 17.4204 0.111918 1
6 198 -9.01702 -9.03285 2.63401 0.111499 0
6 199 -9.03285 -9.05267 1.29642 0.110622 0
6 200 -9.05267 -9.05314 1.34983 0.110338 0
7 0 1e+06 -4.0032 6.01174 1 0
7 1 -4.0032 -4.06547 5.93508 0.991743 0
7 2 -4.06547 -4.11954 5.91219 0.983482 0
7 3 -4.11954 -4.18307 5.75819 0.97536 0
7 4 -4.18307 -4.23437 5.692 0.967088 0
7 5 -4.23437 -4.30472 5.62358 0.958852 0
7 6 -4.30472 -4.34242 5.55288 0.951018 0
7 7 -4.34242 -4.41651 5.43219 0.942998 0
7 8 -4.41651 -4.45499 5.45009 0.935003 0
7 9 -4.45499 -4.51062 5.34494 0.92695 0
7 10 -4.51062 -4.56189 5.26874 0.919028 0
7 11 -4.56189 -4.63218 5.21272 0.911487 0
7 12 -4.63218 -4.6721 5.13809 0.903722 0
7 13 -4.6721 -4.72047 5.11151 0.895972 0
7 14 -4.72047 -4.76512 5.06122 0.888127 0
7 15 -4.76512 -4.8198 4.95666 0.880199 0
7 16 -4.8198 -4.87443 4.88881 0.872924 0
7 17 -4.87443 -4.9209 4.85214 0.865589 0
7 18 -4.9209 -4.97276 4.83536 0.85792 0
7 19 -4.97276 -5.00685 4.78013 0.851007 0
7 20 -5.00685 -5.05215 4.73171 0.8433 0
7 21 -5.05215 -5.10911 4.71451 0.836073 0
7 22 -5.10911 -5.15694 4.60134 0.828577 0
7 23 -5.15694 -5.2036 4.55992 0.821601 0
7 24 -5.2036 -5.25064 4.54335 0.81455 0
7 25 -5.25064 -5.29413 4.50438 0.807264 0
7 26 -5.29413 -5.35139 4.44619 0.799919 0
7 27 -5.35139 -5.38907 4.38616 0.793155 0
7 28 -5.38907 -5.42436 4.36116 0.78644 0
7 29 -5.42436 -5.4724 4.38375 0.779288 0
7 30 -5.4724 -5.51005 4.31017 0.772516 0
7 31 -5.51005 -5.55923 4.25268 0.765851 0
7 32 -5.55923 -5.60117 4.25635 0.758913 0
7 33 -5.60117 -5.64528 4.20397 0.752151 0
7 34 -5.64528 -5.68956 4.17839 0.745473 0
7 35 -5.68956 -5.73003 4.16782 0.738865 0
7 36 -5.73003 -5.77795 4.10442 0.732516 0
7 37 -5.77795 -5.80831 4.11789 0.726327 0
7 38 -5.80831 -5.85498 4.05305 0.719693 0
7 39 -5.85498 -5.89649 4.05434 0.713069 0
7 40 -5.89649 -5.93544 4.03302 0.707122 0
7 41 -5.93544 -5.97051 4.00556 0.700676 0
7 42 -5.97051 -6.013 4.01419 0.694297 0
7 43 -6.013 -6.04704 4.006 0.688155 0
7 44 -6.04704 -6.09304 3.97764 0.682009 0
7 45 -6.09304 -6.12973 3.94992 0.675973 0
7 46 -6.12973 -6.17262 3.93157 0.669855 0
7 47 -6.17262 -6.21459 3.90673 0.663928 0
7 48 -6.21459 -6.24886 3.9011 0.657676 0
7 49 -6.24886 -6.2862 3.90653 0.652158 0
7 50 -6.2862 -6.33639 3.82595 0.645613 0
7 51 -6.33639 -6.35981 3.89649 0.640072 0
7 52 -6.35981 -6.404 3.84547 0.633973 0
7 53 -6.404 -6.43788 3.87131 0.628875 0
7 54 -6.43788 -6.4699 3.88764 0.623199 0
7 55 -6.4699 -6.52863 3.80533 0.61701 0
7 56 -6.52863 -6.5566 3.86533 0.610598 0
7 57 -6.5566 -6.59068 3.83824 0.605441 0
7 58 -6.59068 -6.63052 3.81633 0.59939 0
7 59 -6.63052 -6.6652 3.84944 0.593287 0
7 60 -6.6652 -6.71085 3.84462 0.587902 0
7 61 -6.71085 -6.7472 3.83029 0.582121 0
7 62 -6.7472 -6.78029 3.78662 0.577281 0
7 63 -6.78029 -6.81785 3.87143 0.571435 0
7 64 -6.81785 -6.857 3.85017 0.56596 0
7 65 -6.857 -6.88687 3.882 0.560942 0
7 66 -6.88687 -6.92926 3.84992 0.5562 0
7 67 -6.92926 -6.96725 3.86466 0.549971 0
7 68 -6.96725 -7.00305 3.84989 0.5444 0
7 69 -7.00305 -7.03299 3.89757 0.539278 0
7 70 -7.03299 -7.07457 3.85974 0.534556 0
7 71 -7.07457 -7.1162 3.85218 0.529509 0
7 72 -7.1162 -7.14796 3.88758 0.5244 0
7 73 -7.14796 -7.18379 3.876 0.519441 0
7 74 -7.18379 -7.22201 3.90915 0.514252 0
7 75 -7.22201 -7.26472 3.88006 0.508525 0
7 76 -7.26472 -7.29528 3.96235 0.503938 0
7 77 -7.29528 -7.33032 3.98085 0.498732 0
7 78 -7.33032 -7.37732 3.93888 0.492953 0
7 79 -7.37732 -7.40553 3.94553 0.488562 0
7 80 -7.40553 -7.45354 4.03088 0.483021 0
7 81 -7.45354 -7.48464 3.93895 0.478333 0
7 82 -7.48464 -7.51496 3.94638 0.474106 0
7 83 -7.51496 -7.54746 3.98881 0.469312 0
7 84 -7.54746 -7.6002 3.96465 0.464203 0
7 85 -7.6002 -7.6327 3.9594 0.458975 0
7 86 -7.6327 -7.6704 3.94393 0.454876 0
7 87 -7.6704 -7.70516 3.93171 0.449771 0
7 88 -7.70516 -7.74105 4.01275 0.445327 0
7 89 -7.74105 -7.78011 3.99313 0.441133 0
7 90 -7.78011 -7.79858 4.15533 0.43756 0
7 91 -7.79858 -7.84301 4.19856 0.432179 0
7 92 -7.84301 -7.88555 4.00104 0.427656 0
7 93 -7.88555 -7.90489 4.15886 0.423896 0
7 94 -7.90489 -7.95013 4.09139 0.419116 0
7 95 -7.95013 -7.98683 4.09207 0.415178 0
7 96 -7.98683 -8.01773 4.17004 0.410309 0
7 97 -8.01773 -8.04644 4.34178 0.40668 0
7 98 -8.04644 -8.09077 4.00298 0.402397 0
7 99 -8.09077 -8.13108 4.19497 0.397505 0
7 100 -8.13108 -8.15882 4.20294 0.394072 0
7 101 -8.15882 -8.18726 4.25767 0.389952 0
7 102 -8.18726 -8.21973 4.2966 0.386452 0
7 103 -8.21973 -8.26239 4.04385 0.38157 0
7 104 -8.26239 -8.28997 4.13012 0.378615 0
7 105 -8.28997 -8.33191 4.05575 0.374046 0
7 106 -8.33191 -8.35924 4.0724 0.370325 0
7 107 -8.35924 -8.3927 4.55816 0.366479 0
7 108 -8.3927 -8.42497 4.06762 0.363011 0
7 109 -8.42497 -8.45924 4.10587 0.359919 0
7 110 -8.45924 -8.48408 4.30732 0.356601 0
7 111 -8.48408 -8.52982 4.27966 0.352587 0
7 112 -8.52982 -8.54613 4.31625 0.349593 0
7 113 -8.54613 -8.57841 3.9344 0.346098 0
7 114 -8.57841 -8.61729 3.79616 0.342582 0
7 115 -8.61729 -8.64199 3.72222 0.339685 0
7 116 -8.64199 -8.66448 4.27635 0.336036 0
7 117 -8.66448 -8.69963 4.21461 0.332955 0
7 118 -8.69963 -8.70399 4.5315 0.330862 0
7 119 -8.70399 -8.74605 4.12867 0.327558 0
7 120 -8.74605 -8.77502 3.78156 0.324819 0
7 121 -8.77502 -8.80304 4.30582 0.321394 0
7 122 -8.80304 -8.83975 4.25073 0.318101 0
7 123 -8.83975 -8.86624 3.52188 0.316053 0
7 124 -8.86624 -8.89021 3.99017 0.312805 0
7 125 -8.89021 -8.9068 4.09561 0.311212 0
7 126 -8.9068 -8.9284 3.57081 0.308589 0
7 127 -8.9284 -8.94683 3.66901 0.305511 0
7 128 -8.94683 -8.98177 3.45913 0.303114 0
7 129 -8.98177 -9.00167 3.64607 0.300287 0
7 130 -9.00167 -9.02113 5.14652 0.298225 0
7 131 -9.02113 -9.03847 4.86821 0.295545 0
7 132 -9.03847 -9.06237 3.51294 0.293545 0
7 133 -9.06237 -9.09657 3.23003 0.291038 0
7 134 -9.09657 -9.10223 4.31059 0.289341 0
7 135 -9.10223 -9.13735 3.13981 0.285886 0
7 136 -9.13735 -9.14756 3.77442 0.284426 0
7 137 -9.14756 -9.1665 3.69255 0.282432 0
7 138 -9.1665 -9.1877 3.40868 0.281039 0
7 139 -9.1877 -9.20256 3.92303 0.278044 0
7 140 -9.20256 -9.21958 8.38596 0.27579 0
7 141 -9.21958 -9.24436 3.00766 0.274581 0
7 142 -9.24436 -9.2668 3.00133 0.272575 0
7 143 -9.2668 -9.28273 2.08338 0.270886 0
7 144 -9.28273 -9.2822 4.29843 0.26959 1
7 145 -9.2822 -9.30508 2.92943 0.268288 0
7 146 -9.30508 -9.30911 4.20496 0.266497 0
7 147 -9.30911 -9.34114 2.27386 0.2639 0
7 148 -9.34114 -9.33756 4.97376 0.26266 1
7 149 -9.33756 -9.36465 3.47278 0.260892 0
7 150 -9.36465 -9.37171 4.0167 0.258962 0
7 151 -9.37171 -9.39061 3.35063 0.257379 0
7 152 -9.39061 -9.40754 1.70843 0.25595 0
7 153 -9.40754 -9.41409 2.18773 0.255674 0
7 154 -9.41409 -9.41519 3.71115 0.254161 0
7 155 -9.41519 -9.43615 2.74578 0.252222 0
7 156 -9.43615 -9.44736 2.2709 0.251407 0
7 157 -9.44736 -9.45465 3.4032 0.250149 0
7 158 -9.45465 -9.4634 1.72112 0.249437 0
7 159 -9.4634 -9.48223 1.41798 0.247264 0
7 160 -9.48223 -9.48692 3.32015 0.246467 0
7 161 -9.48692 -9.50057 1.78364 0.244282 0
7 162 -9.50057 -9.50593 1.43006 0.243365 0
7 163 -9.50593 -9.51185 4.29894 0.242429 0
7 164 -9.51185 -9.52288 1.64463 0.24115 0
7 165 -9.52288 -9.52758 1.36534 0.240291 0
7 166 -9.52758 -9.53729 6.90941 0.239194 0
7 167 -9.53729 -9.54666 4.5651 0.238051 0
7 168 -9.54666 -9.55615 1.29109 0.237117 0
7 169 -9.55615 -9.5681 1.10336 0.236228 0
7 170 -9.5681 -9.57107 1.31815 0.234456 0
7 171 -9.57107 -9.5765 3.74049 0.232961 0
7 172 -9.5765 -9.58058 3.44621 0.232561 0
7 173 -9.58058 -9.59174 1.11892 0.232109 0
7 174 -9.59174 -9.59523 5.74906 0.229662 0
7 175 -9.59523 -9.60378 3.38198 0.229547 0
7 176 -9.60378 -9.61657 1.04119 0.228201 0
7 177 -9.61657 -9.62459 1.44604 0.226816 0
7 178 -9.62459 -9.62748 2.9168 0.226191 0
7 179 -9.62748 -9.62761 1.37843 0.225467 0
7 180 -9.62761 -9.63354 1.22834 0.225364 0
7 181 -9.63354 -9.64337 0.907763 0.224563 0
7 182 -9.64337 -9.64958 1.11964 0.222879 0
7 183 -9.64958 -9.65081 1.13599 0.221896 0
7 184 -9.65081 -9.66225 0.892764 0.221034 0
7 185 -9.66225 -9.66372 0.968854 0.219905 0
7 186 -9.66372 -9.66657 1.10671 0.219427 0
7 187 -9.66657 -9.67568 0.91741 0.217902 0
7 188 -9.67568 -9.683 1.25582 0.217197 0
7 189 -9.683 -9.68574 0.829875 0.216074 0
7 190 -9.68574 -9.68243 1.01886 0.21601 1
7 191 -9.68243 -9.69219 1.10077 0.21495 0
7 192 -9.69219 -9.70325 0.741501 0.21252 0
7 193 -9.70325 -9.70145 0.716257 0.213404 1
7 194 -9.70145 -9.70323 0.826665 0.212806 0
7 195 -9.70323 -9.70163 0.881219 0.212509 1
7 196 -9.70163 -9.70054 1.67205 0.211756 1
7 197 -9.70054 -9.70557 1.09512 0.212347 0
7 198 -9.70557 -9.70958 1.15164 0.210293 0
7 199 -9.70958 -9.72235 0.60008 0.209111 0
7 200 -9.72235 -9.72141 0.679381 0.208446 1
7 201 -9.72141 -9.72591 0.842607 0.207838 0
8 0 1e+06 -2.99852 5.52314 1 0
8 1 -2.99852 -3.05194 5.47131 0.991931 0
8 2 -3.05194 -3.09785 5.42812 0.983923 0
8 3 -3.09785 -3.16608 5.35939 0.976 0
8 4 -3.16608 -3.21863 5.3082 0.968042 0
8 5 -3.21863 -3.27402 5.27588 0.960131 0
8 6 -3.27402 -3.32265 5.26123 0.951896 0
8 7 -3.32265 -3.37609 5.23441 0.944041 0
8 8 -3.37609 -3.43345 5.17352 0.936201 0
8 9 -3.43345 -3.47903 5.1023 0.928392 0
8 10 -3.47903 -3.53554 5.05948 0.920634 0
8 11 -3.53554 -3.58592 5.03597 0.912732 0
8 12 -3.58592 -3.62788 5.02055 0.904922 0
8 13 -3.62788 -3.6788 4.99255 0.897043 0
8 14 -3.6788 -3.72506 4.92825 0.889685 0
8 15 -3.72506 -3.78208 4.91649 0.882084 0
8 16 -3.78208 -3.82589 4.85473 0.874022 0
8 17 -3.82589 -3.88165 4.83146 0.866471 0
8 18 -3.88165 -3.92821 4.78115 0.858936 0
8 19 -3.92821 -3.96933 4.77587 0.851464 0
8 20 -3.96933 -4.02506 4.74932 0.843617 0
8 21 -4.02506 -4.07319 4.69507 0.836378 0
8 22 -4.07319 -4.11249 4.69551 0.828601 0
8 23 -4.11249 -4.16131 4.67386 0.821475 0
8 24 -4.16131 -4.20714 4.65518 0.814411 0
8 25 -4.20714 -4.24868 4.5885 0.806772 0
8 26 -4.24868 -4.3017 4.5781 0.799683 0
8 27 -4.3017 -4.3501 4.57607 0.792394 0
8 28 -4.3501 -4.39516 4.52145 0.784755 0
8 29 -4.39516 -4.4395 4.55388 0.778238 0
8 30 -4.4395 -4.47496 4.50955 0.770743 0
8 31 -4.47496 -4.53077 4.4588 0.7637 0
8 32 -4.53077 -4.56727 4.42768 0.757198 0
8 33 -4.56727 -4.62082 4.42046 0.749456 0
8 34 -4.62082 -4.66345 4.41061 0.742738 0
8 35 -4.66345 -4.70539 4.42601 0.736197 0
8 36 -4.70539 -4.76069 4.37467 0.728853 0
8 37 -4.76069 -4.7941 4.38347 0.721939 0
8 38 -4.7941 -4.8348 4.3663 0.715942 0
8 39 -4.8348 -4.88195 4.37122 0.708358 0
8 40 -4.88195 -4.91604 4.34636 0.702317 0
8 41 -4.91604 -4.96681 4.33286 0.695529 0
8 42 -4.96681 -5.01213 4.30792 0.68835 0
8 43 -5.01213 -5.05492 4.28203 0.682295 0
8 44 -5.05492 -5.09155 4.29811 0.675381 0
8 45 -5.09155 -5.13531 4.31959 0.669179 0
8 46 -5.13531 -5.17864 4.27139 0.662691 0
8 47 -5.17864 -5.2295 4.25359 0.655961 0
8 48 -5.2295 -5.26448 4.25165 0.649668 0
8 49 -5.26448 -5.3142 4.22308 0.643169 0
8 50 -5.3142 -5.35164 4.25215 0.636535 0
8 51 -5.35164 -5.39132 4.26859 0.630702 0
8 52 -5.39132 -5.43006 4.27917 0.62468 0
8 53 -5.43006 -5.47811 4.29205 0.617882 0
8 54 -5.47811 -5.50638 4.26833 0.611952 0
8 55 -5.50638 -5.56054 4.20273 0.606311 0
8 56 -5.56054 -5.59184 4.24887 0.600114 0
8 57 -5.59184 -5.63627 4.31616 0.593717 0
8 58 -5.63627 -5.67793 4.28363 0.587796 0
8 59 -5.67793 -5.72456 4.26186 0.581016 0
8 60 -5.72456 -5.76489 4.26244 0.575347 0
8 61 -5.76489 -5.80997 4.21886 0.569213 0
8 62 -5.80997 -5.85133 4.25631 0.563801 0
8 63 -5.85133 -5.89486 4.30063 0.55715 0
8 64 -5.89486 -5.9418 4.26671 0.551773 0
8 65 -5.9418 -5.98028 4.26011 0.546454 0
8 66 -5.98028 -6.01937 4.35309 0.539412 0
8 67 -6.01937 -6.05706 4.2818 0.53425 0
8 68 -6.05706 -6.10612 4.26742 0.528418 0
8 69 -6.10612 -6.15205 4.32608 0.522666 0
8 70 -6.15205 -6.1844 4.31161 0.517302 0
8 71 -6.1844 -6.21919 4.35909 0.511724 0
8 72 -6.21919 -6.26193 4.37876 0.505785 0
8 73 -6.26193 -6.31404 4.33426 0.500313 0
8 74 -6.31404 -6.35053 4.44144 0.494565 0
8 75 -6.35053 -6.39038 4.46904 0.489928 0
8 76 -6.39038 -6.43089 4.32578 0.484044 0
8 77 -6.43089 -6.47174 4.45155 0.478838 0
8 78 -6.47174 -6.53028 4.38273 0.473272 0
8 79 -6.53028 -6.54856 4.49817 0.468046 0
8 80 -6.54856 -6.60723 4.40654 0.462335 0
8 81 -6.60723 -6.64248 4.41138 0.457731 0
8 82 -6.64248 -6.68177 4.59467 0.451692 0
8 83 -6.68177 -6.7235 4.63107 0.446958 0
8 84 -6.7235 -6.76692 4.58468 0.441339 0
8 85 -6.76692 -6.79684 4.61172 0.436204 0
8 86 -6.79684 -6.84381 4.6806 0.431148 0
8 87 -6.84381 -6.89568 4.61284 0.425925 0
8 88 -6.89568 -6.94037 4.48901 0.420583 0
8 89 -6.94037 -6.9675 4.86653 0.41625 0
8 90 -6.9675 -7.01773 4.4594 0.411357 0
8 91 -7.01773 -7.06122 4.48167 0.405878 0
8 92 -7.06122 -7.0984 4.60299 0.400361 0
8 93 -7.0984 -7.13883 4.58659 0.395921 0
8 94 -7.13883 -7.1982 4.51633 0.390398 0
8 95 -7.1982 -7.21303 4.69239 0.386604 0
8 96 -7.21303 -7.26535 4.47392 0.381849 0
8 97 -7.26535 -7.29835 4.73526 0.377381 0
8 98 -7.29835 -7.33402 4.73433 0.373073 0
8 99 -7.33402 -7.37862 4.53576 0.368635 0
8 100 -7.37862 -7.42406 4.89922 0.363186 0
8 101 -7.42406 -7.46092 4.67585 0.3589 0
8 102 -7.46092 -7.49253 4.75918 0.355691 0
8 103 -7.49253 -7.53958 4.85243 0.350031 0
8 104 -7.53958 -7.58273 4.72719 0.346053 0
8 105 -7.58273 -7.61731 4.90911 0.341408 0
8 106 -7.61731 -7.65751 4.51495 0.337329 0
8 107 -7.65751 -7.68817 4.8261 0.332741 0
8 108 -7.68817 -7.71384 4.93379 0.330081 0
8 109 -7.71384 -7.76532 4.89399 0.325627 0
8 110 -7.76532 -7.81373 4.74188 0.320053 0
8 111 -7.81373 -7.83881 5.40168 0.316531 0
8 112 -7.83881 -7.86824 4.94199 0.313796 0
8 113 -7.86824 -7.91834 4.94471 0.308992 0
8 114 -7.91834 -7.94737 4.90599 0.305822 0
8 115 -7.94737 -7.98252 4.99205 0.301752 0
8 116 -7.98252 -8.02958 4.84224 0.29763 0
8 117 -8.02958 -8.03766 5.82822 0.295575 0
8 118 -8.03766 -8.09043 4.96371 0.289852 0
8 119 -8.09043 -8.11364 6.40069 0.286992 0
8 120 -8.11364 -8.15361 5.15725 0.283318 0
8 121 -8.15361 -8.18108 5.74512 0.280871 0
8 122 -8.18108 -8.2097 4.70402 0.27692 0
8 123 -8.2097 -8.25241 4.27034 0.273956 0
8 124 -8.25241 -8.27057 4.71434 0.27039 0
8 125 -8.27057 -8.32162 5.04872 0.26639 0
8 126 -8.32162 -8.3368 5.59673 0.263539 0
8 127 -8.3368 -8.38476 4.1051 0.260488 0
8 128 -8.38476 -8.37914 5.34621 0.258455 1
8 129 -8.37914 -8.4225 4.93544 0.255803 0
8 130 -8.4225 -8.44747 6.76272 0.251717 0
8 131 -8.44747 -8.48455 4.16671 0.249013 0
8 132 -8.48455 -8.51952 4.10208 0.245999 0
8 133 -8.51952 -8.52352 5.07424 0.244091 0
8 134 -8.52352 -8.56761 5.36527 0.239614 0
8 135 -8.56761 -8.58552 4.38951 0.237897 0
8 136 -8.58552 -8.62156 3.8981 0.233963 0
8 137 -8.62156 -8.63584 4.31391 0.231928 0
8 138 -8.63584 -8.65739 4.455 0.230483 0
8 139 -8.65739 -8.67245 5.2203 0.22817 0
8 140 -8.67245 -8.70121 4.9645 0.225218 0
8 141 -8.70121 -8.73557 5.37432 0.22197 0
8 142 -8.73557 -8.75939 4.27155 0.218958 0
8 143 -8.75939 -8.77453 3.8105 0.218138 0
8 144 -8.77453 -8.79433 3.90227 0.215988 0
8 145 -8.79433 -8.80982 9.40467 0.213006 0
8 146 -8.80982 -8.83787 3.64204 0.211293 0
8 147 -8.83787 -8.85573 3.74043 0.209067 0
8 148 -8.85573 -8.88138 4.0489 0.20571 0
8 149 -8.88138 -8.88493 5.01782 0.204868 0
8 150 -8.88493 -8.90145 4.85203 0.203575 0
8 151 -8.90145 -8.93872 2.80569 0.200435 0
8 152 -8.93872 -8.95306 3.53516 0.198839 0
8 153 -8.95306 -8.97205 3.68182 0.196033 0
8 154 -8.97205 -8.97687 5.25092 0.194862 0
8 155 -8.97687 -9.00837 3.55464 0.191321 0
8 156 -9.00837 -9.00778 6.32515 0.191484 1
8 157 -9.00778 -9.031 3.03469 0.189239 0
8 158 -9.031 -9.04778 3.87446 0.186903 0
8 159 -9.04778 -9.06282 4.10198 0.185507 0
8 160 -9.06282 -9.07586 2.40634 0.1845 0
8 161 -9.07586 -9.08775 7.76494 0.182009 0
8 162 -9.08775 -9.11041 4.21388 0.180154 0
8 163 -9.11041 -9.124 4.15713 0.178521 0
8 164 -9.124 -9.14123 2.88614 0.176638 0
8 165 -9.14123 -9.15826 2.6289 0.175082 0
8 166 -9.15826 -9.1724 2.50289 0.173428 0
8 167 -9.1724 -9.17479 3.40629 0.172631 0
8 168 -9.17479 -9.19004 2.32496 0.171018 0
8 169 -9.19004 -9.18685 4.86549 0.170966 1
8 170 -9.18685 -9.20688 3.30439 0.168475 0
8 171 -9.20688 -9.22849 1.69595 0.167 0
8 172 -9.22849 -9.23375 2.40155 0.165415 0
8 173 -9.23375 -9.24867 1.91405 0.164534 0
8 174 -9.24867 -9.25186 2.73559 0.163757 0
8 175 -9.25186 -9.25429 8.03731 0.161671 0
8 176 -9.25429 -9.28085 2.99394 0.159996 0
8 177 -9.28085 -9.28561 3.26271 0.159556 0
8 178 -9.28561 -9.29938 4.85214 0.157947 0
8 179 -9.29938 -9.31683 1.43117 0.156291 0
8 180 -9.31683 -9.32455 3.27779 0.154147 0
8 181 -9.32455 -9.33617 1.24882 0.154243 0
8 182 -9.33617 -9.34038 2.52146 0.153203 0
8 183 -9.34038 -9.3516 2.42547 0.151226 0
8 184 -9.3516 -9.36546 1.26561 0.150819 0
8 185 -9.36546 -9.36385 7.90448 0.149257 1
8 186 -9.36385 -9.37752 1.22349 0.148901 0
8 187 -9.37752 -9.36393 39.6479 0.14792 1
8 188 -9.36393 -9.40452 1.16097 0.145594 0
8 189 -9.40452 -9.40541 1.10721 0.145638 0
8 190 -9.40541 -9.41294 1.19126 0.144118 0
8 191 -9.41294 -9.41737 3.06774 0.142968 0
8 192 -9.41737 -9.42954 1.06341 0.142883 0
8 193 -9.42954 -9.43341 1.15351 0.141083 0
8 194 -9.43341 -9.44352 9.4084 0.139903 0
8 195 -9.44352 -9.45707 1.05416 0.1386 0
8 196 -9.45707 -9.45615 1.3715 0.139077 1
8 197 -9.45615 -9.46547 1.00596 0.137864 0
8 198 -9.46547 -9.47817 1.02744 0.136687 0
8 199 -9.47817 -9.47587 1.13804 0.136274 1
8 200 -9.47587 -9.48736 0.985565 0.135285 0
8 201 -9.48736 -9.49645 0.973636 0.133614 0
9 0 1e+06 -1.99825 5.00893 1 0
9 1 -1.99825 -2.05163 4.97832 0.992474 0
9 2 -2.05163 -2.09815 4.94248 0.984874 0
9 3 -2.09815 -2.14446 4.90455 0.977412 0
9 4 -2.14446 -2.19926 4.95243 0.970036 0
9 5 -2.19926 -2.24435 4.90541 0.962332 0
9 6 -2.24435 -2.29011 4.88131 0.954724 0
9 7 -2.29011 -2.34794 4.8848 0.94742 0
9 8 -2.34794 -2.39842 4.85008 0.939551 0
9 9 -2.39842 -2.43779 4.82973 0.932058 0
9 10 -2.43779 -2.49522 4.82635 0.924413 0
9 11 -2.49522 -2.53842 4.79716 0.917132 0
9 12 -2.53842 -2.57885 4.7984 0.909621 0
9 13 -2.57885 -2.63464 4.76677 0.902077 0
9 14 -2.63464 -2.67903 4.73707 0.894504 0
9 15 -2.67903 -2.72758 4.76823 0.887026 0
9 16 -2.72758 -2.77651 4.74349 0.87995 0
9 17 -2.77651 -2.83031 4.71283 0.871374 0
9 18 -2.83031 -2.87279 4.72066 0.864489 0
9 19 -2.87279 -2.91841 4.70528 0.857232 0
9 20 -2.91841 -2.96824 4.73273 0.849206 0
9 21 -2.96824 -3.01004 4.71079 0.842201 0
9 22 -3.01004 -3.05564 4.69404 0.834979 0
9 23 -3.05564 -3.10767 4.62552 0.827513 0
9 24 -3.10767 -3.15198 4.6537 0.819781 0
9 25 -3.15198 -3.20708 4.70167 0.812605 0
9 26 -3.20708 -3.25042 4.69006 0.805123 0
9 27 -3.25042 -3.29673 4.63648 0.798 0
9 28 -3.29673 -3.34748 4.6489 0.790304 0
9 29 -3.34748 -3.38373 4.66413 0.783263 0
9 30 -3.38373 -3.43203 4.62615 0.776143 0
9 31 -3.43203 -3.48415 4.6436 0.768438 0
9 32 -3.48415 -3.51537 4.67318 0.761546 0
9 33 -3.51537 -3.56933 4.64091 0.75434 0
9 34 -3.56933 -3.61757 4.6128 0.747225 0
9 35 -3.61757 -3.67794 4.58416 0.739546 0
9 36 -3.67794 -3.72376 4.63577 0.732515 0
9 37 -3.72376 -3.76105 4.63084 0.725678 0
9 38 -3.76105 -3.80401 4.6235 0.718284 0
9 39 -3.80401 -3.84952 4.64212 0.711365 0
9 40 -3.84952 -3.90172 4.64102 0.70454 0
9 41 -3.90172 -3.95438 4.62918 0.697418 0
9 42 -3.95438 -3.98361 4.64035 0.690789 0
9 43 -3.98361 -4.03597 4.64313 0.683423 0
9 44 -4.03597 -4.0875 4.66512 0.676049 0
9 45 -4.0875 -4.11742 4.69858 0.669958 0
9 46 -4.11742 -4.17796 4.66809 0.663016 0
9 47 -4.17796 -4.22009 4.67517 0.65588 0
9 48 -4.22009 -4.27476 4.68353 0.648881 0
9 49 -4.27476 -4.31528 4.72464 0.641991 0
9 50 -4.31528 -4.36957 4.67943 0.635357 0
9 51 -4.36957 -4.41102 4.73389 0.628452 0
9 52 -4.41102 -4.45513 4.75526 0.621636 0
9 53 -4.45513 -4.49543 4.75371 0.615172 0
9 54 -4.49543 -4.54722 4.75457 0.60882 0
9 55 -4.54722 -4.59537 4.78218 0.60167 0
9 56 -4.59537 -4.64307 4.75192 0.594874 0
9 57 -4.64307 -4.69302 4.79866 0.58842 0
9 58 -4.69302 -4.74242 4.8397 0.581996 0
9 59 -4.74242 -4.77791 4.82997 0.575592 0
9 60 -4.77791 -4.83009 4.84093 0.568832 0
9 61 -4.83009 -4.88025 4.83308 0.563082 0
9 62 -4.88025 -4.9192 4.91379 0.555936 0
9 63 -4.9192 -4.96695 4.86665 0.550181 0
9 64 -4.96695 -5.0252 4.86168 0.543757 0
9 65 -5.0252 -5.06486 4.88589 0.537554 0
9 66 -5.06486 -5.11411 4.93699 0.530923 0
9 67 -5.11411 -5.15582 5.03756 0.524115 0
9 68 -5.15582 -5.20817 5.00479 0.518138 0
9 69 -5.20817 -5.2607 5.03124 0.511447 0
9 70 -5.2607 -5.30511 5.02193 0.50522 0
9 71 -5.30511 -5.35293 5.01868 0.498985 0
9 72 -5.35293 -5.40206 5.0645 0.493741 0
9 73 -5.40206 -5.44615 5.1651 0.487237 0
9 74 -5.44615 -5.49962 5.22148 0.480771 0
9 75 -5.49962 -5.54425 5.16141 0.475921 0
9 76 -5.54425 -5.59321 5.21181 0.469169 0
9 77 -5.59321 -5.64855 5.16051 0.463187 0
9 78 -5.64855 -5.68533 5.3148 0.457097 0
9 79 -5.68533 -5.7498 5.2522 0.451142 0
9 80 -5.7498 -5.79304 5.21043 0.445546 0
9 81 -5.79304 -5.83553 5.38952 0.439069 0
9 82 -5.83553 -5.89311 5.27689 0.433033 0
9 83 -5.89311 -5.93798 5.39925 0.427992 0
9 84 -5.93798 -5.9836 5.46092 0.422135 0
9 85 -5.9836 -6.02044 5.52038 0.416981 0
9 86 -6.02044 -6.08028 5.48829 0.410829 0
9 87 -6.08028 -6.12766 5.46195 0.405418 0
9 88 -6.12766 -6.17998 5.42592 0.400193 0
9 89 -6.17998 -6.22509 5.42912 0.395139 0
9 90 -6.22509 -6.27854 5.6022 0.388918 0
9 91 -6.27854 -6.33041 5.6798 0.38398 0
9 92 -6.33041 -6.36912 5.70594 0.378617 0
9 93 -6.36912 -6.42625 5.72888 0.373132 0
9 94 -6.42625 -6.47062 5.69004 0.367719 0
9 95 -6.47062 -6.52772 5.55972 0.362555 0
9 96 -6.52772 -6.56005 5.6471 0.357716 0
9 97 -6.56005 -6.61409 5.98337 0.352632 0
9 98 -6.61409 -6.67027 5.68996 0.347741 0
9 99 -6.67027 -6.70439 5.78954 0.343188 0
9 100 -6.70439 -6.74535 6.15151 0.337875 0
9 101 -6.74535 -6.80521 5.75573 0.333006 0
9 102 -6.80521 -6.85045 5.75784 0.327946 0
9 103 -6.85045 -6.89263 5.89975 0.323861 0
9 104 -6.89263 -6.95221 5.83669 0.318584 0
9 105 -6.95221 -6.99492 5.87405 0.314135 0
9 106 -6.99492 -7.02968 6.13866 0.30971 0
9 107 -7.02968 -7.0808 5.93491 0.305397 0
9 108 -7.0808 -7.13281 5.91609 0.300371 0
9 109 -7.13281 -7.17793 5.48372 0.29615 0
9 110 -7.17793 -7.20973 6.16469 0.291927 0
9 111 -7.20973 -7.25378 6.15671 0.288198 0
9 112 -7.25378 -7.30182 6.29759 0.283741 0
9 113 -7.30182 -7.34129 5.77115 0.279868 0
9 114 -7.34129 -7.38465 6.16967 0.27577 0
9 115 -7.38465 -7.43214 6.58438 0.270938 0
9 116 -7.43214 -7.47192 6.68684 0.267231 0
9 117 -7.47192 -7.51742 5.35568 0.263768 0
9 118 -7.51742 -7.5553 7.62263 0.258527 0
9 119 -7.5553 -7.59744 5.64555 0.255295 0
9 120 -7.59744 -7.61821 7.377 0.253172 0
9 121 -7.61821 -7.68363 5.8135 0.247583 0
9 122 -7.68363 -7.70377 6.4796 0.244441 0
9 123 -7.70377 -7.72957 6.63392 0.241669 0
9 124 -7.72957 -7.77583 5.87627 0.238124 0
9 125 -7.77583 -7.80647 6.58839 0.234753 0
9 126 -7.80647 -7.84259 5.55358 0.231581 0
9 127 -7.84259 -7.89294 5.5776 0.227446 0
9 128 -7.89294 -7.90909 5.57427 0.225562 0
9 129 -7.90909 -7.94618 6.08686 0.221478 0
9 130 -7.94618 -7.99893 5.15426 0.217369 0
9 131 -7.99893 -8.01176 6.13053 0.215731 0
9 132 -8.01176 -8.03936 9.13949 0.212259 0
9 133 -8.03936 -8.07554 6.23717 0.208863 0
9 134 -8.07554 -8.11926 5.5778 0.205111 0
9 135 -8.11926 -8.13925 5.84156 0.203237 0
9 136 -8.13925 -8.16436 5.98277 0.200644 0
9 137 -8.16436 -8.18489 5.99055 0.198259 0
9 138 -8.18489 -8.21507 5.66922 0.195948 0
9 139 -8.21507 -8.24846 5.81986 0.192788 0
9 140 -8.24846 -8.2627 5.94736 0.190999 0
9 141 -8.2627 -8.29985 5.06315 0.187898 0
9 142 -8.29985 -8.31508 5.49129 0.185699 0
9 143 -8.31508 -8.3446 6.36144 0.183031 0
9 144 -8.3446 -8.38488 4.34449 0.180577 0
9 145 -8.38488 -8.38254 6.16167 0.178629 1
9 146 -8.38254 -8.42584 5.03066 0.175806 0
9 147 -8.42584 -8.43987 4.93885 0.173904 0
9 148 -8.43987 -8.47029 5.64893 0.171809 0
9 149 -8.47029 -8.49425 4.24147 0.169585 0
9 150 -8.49425 -8.52237 4.75222 0.166556 0
9 151 -8.52237 -8.51673 6.57222 0.165411 1
9 152 -8.51673 -8.55925 4.23021 0.163073 0
9 153 -8.55925 -8.56442 4.86707 0.161767 0
9 154 -8.56442 -8.59217 5.1002 0.159271 0
9 155 -8.59217 -8.61222 4.86966 0.157211 0
9 156 -8.61222 -8.63126 5.22436 0.155441 0
9 157 -8.63126 -8.66252 3.25979 0.153221 0
9 158 -8.66252 -8.66583 6.51622 0.152224 0
9 159 -8.66583 -8.6861 5.43798 0.149648 0
9 160 -8.6861 -8.71411 5.79503 0.147547 0
9 161 -8.71411 -8.72807 6.63655 0.145777 0
9 162 -8.72807 -8.73471 3.13936 0.145492 0
9 163 -8.73471 -8.75808 2.87367 0.143021 0
9 164 -8.75808 -8.76409 5.52085 0.141746 0
9 165 -8.76409 -8.80538 3.82985 0.138209 0
9 166 -8.80538 -8.80912 3.86567 0.137745 0
9 167 -8.80912 -8.82661 3.87248 0.136054 0
9 168 -8.82661 -8.84586 3.05267 0.134518 0
9 169 -8.84586 -8.85007 5.25622 0.133871 0
9 170 -8.85007 -8.86433 3.8693 0.13178 0
9 171 -8.86433 -8.8783 7.45588 0.129963 0
9 172 -8.8783 -8.88388 12.497 0.129834 0
9 173 -8.88388 -8.8989 4.1229 0.128158 0
9 174 -8.8989 -8.92754 3.14716 0.125991 0
9 175 -8.92754 -8.93865 4.35051 0.124521 0
9 176 -8.93865 -8.95237 4.72601 0.123245 0
9 177 -8.95237 -8.97711 2.31833 0.120746 0
9 178 -8.97711 -8.97173 4.98739 0.120879 1
9 179 -8.97173 -8.9853 11.1442 0.118912 0
9 180 -8.9853 -9.01437 2.90397 0.117617 0
9 181 -9.01437 -9.02118 6.07703 0.116076 0
9 182 -9.02118 -9.03289 9.61705 0.11467 0
9 183 -9.03289 -9.04913 3.00536 0.113768 0
9 184 -9.04913 -9.05655 2.09548 0.113213 0
9 185 -9.05655 -9.06642 1.2605 0.112653 0
9 186 -9.06642 -9.0738 5.99748 0.110561 0
9 187 -9.0738 -9.07981 10.5261 0.109373 0
9 188 -9.07981 -9.09424 9.52907 0.107796 0
9 189 -9.09424 -9.10838 13.049 0.10695 0
9 190 -9.10838 -9.1208 5.1299 0.105754 0
9 191 -9.1208 -9.11649 40.0622 0.104399 1
9 192 -9.11649 -9.13949 7.17429 0.103589 0
9 193 -9.13949 -9.15412 1.10446 0.102838 0
9 194 -9.15412 -9.16325 1.11176 0.101828 0
9 195 -9.16325 -9.17511 1.08038 0.1011 0
9 196 -9.17511 -9.18626 4.20796 0.0990561 0
9 197 -9.18626 -9.19638 1.10201 0.0988027 0
9 198 -9.19638 -9.19432 1.40227 0.0985757 1
9 199 -9.19432 -9.19548 1.36394 0.0982045 0
9 200 -9.19548 -9.21404 1.07755 0.0961986 0
10 0 1e+06 -7.99966 7.98202 1 0
10 1 -7.99966 -8.08 7.73756 0.991092 0
10 2 -8.08 -8.15391 7.53436 0.98225 0
10 3 -8.15391 -8.23368 7.27753 0.973611 0
10 4 -8.23368 -8.29501 7.11647 0.964754 0
10 5 -8.29501 -8.37712 6.89042 0.956445 0
10 6 -8.37712 -8.44494 6.67291 0.948239 0
10 7 -8.44494 -8.50067 6.4349 0.939957 0
10 8 -8.50067 -8.5752 6.27524 0.931998 0
10 9 -8.5752 -8.63668 6.04056 0.923952 0
10 10 -8.63668 -8.6878 5.86236 0.916041 0
10 11 -8.6878 -8.76137 5.66123 0.908666 0
10 12 -8.76137 -8.80865 5.51467 0.900701 0
10 13 -8.80865 -8.86761 5.32995 0.893389 0
10 14 -8.86761 -8.92433 5.16519 0.885822 0
10 15 -8.92433 -8.97029 4.98381 0.878438 0
10 16 -8.97029 -9.00771 4.88085 0.872031 0
10 17 -9.00771 -9.07025 4.6716 0.864469 0
10 18 -9.07025 -9.11466 4.56085 0.857827 0
10 19 -9.11466 -9.15551 4.39434 0.850957 0
10 20 -9.15551 -9.20708 4.31536 0.844203 0
10 21 -9.20708 -9.24046 4.12491 0.838186 0
10 22 -9.24046 -9.28453 4.01892 0.831062 0
10 23 -9.28453 -9.32401 3.90691 0.824705 0
10 24 -9.32401 -9.36534 3.78684 0.818382 0
10 25 -9.36534 -9.41136 3.67048 0.812513 0
10 26 -9.41136 -9.43636 3.51648 0.806507 0
10 27 -9.43636 -9.47523 3.43851 0.800931 0
10 28 -9.47523 -9.50409 3.36879 0.795291 0
10 29 -9.50409 -9.54155 3.23555 0.789112 0
10 30 -9.54155 -9.57197 3.13004 0.783969 0
10 31 -9.57197 -9.60727 3.06365 0.778029 0
10 32 -9.60727 -9.64529 2.94067 0.772774 0
10 33 -9.64529 -9.65039 2.86625 0.767911 0
10 34 -9.65039 -9.69276 2.77585 0.762548 0
10 35 -9.69276 -9.72183 2.70127 0.756946 0
10 36 -9.72183 -9.74591 2.63666 0.752406 0
10 37 -9.74591 -9.76992 2.54287 0.74738 0
10 38 -9.76992 -9.79148 2.48253 0.742796 0
10 39 -9.79148 -9.82068 2.40219 0.737819 0
10 40 -9.82068 -9.84205 2.32122 0.733605 0
10 41 -9.84205 -9.86786 2.25947 0.728278 0
10 42 -9.86786 -9.89316 2.18916 0.724145 0
10 43 -9.89316 -9.91149 2.13315 0.71914 0
10 44 -9.91149 -9.93718 2.08833 0.715083 0
10 45 -9.93718 -9.95444 2.03461 0.711187 0
10 46 -9.95444 -9.97317 1.98292 0.707024 0
10 47 -9.97317 -9.99593 1.90681 0.702473 0
10 48 -9.99593 -10.0063 1.84953 0.698827 0
10 49 -10.0063 -10.0322 1.8019 0.69463 0
10 50 -10.0322 -10.0496 1.76748 0.690355 0
10 51 -10.0496 -10.0695 1.72995 0.686506 0
10 52 -10.0695 -10.0912 1.66833 0.68289 0
10 53 -10.0912 -10.1023 1.64103 0.678999 0
10 54 -10.1023 -10.1143 1.57681 0.675916 0
10 55 -10.1143 -10.1359 1.54555 0.671931 0
10 56 -10.1359 -10.1483 1.51155 0.668088 0
10 57 -10.1483 -10.155 1.46409 0.665779 0
10 58 -10.155 -10.1796 1.43167 0.661192 0
10 59 -10.1796 -10.1872 1.41018 0.658594 0
10 60 -10.1872 -10.1997 1.36456 0.655027 0
10 61 -10.1997 -10.2134 1.34437 0.651806 0
10 62 -10.2134 -10.2236 1.30196 0.648679 0
10 63 -10.2236 -10.2394 1.29321 0.645354 0
10 64 -10.2394 -10.2513 1.25684 0.642722 0
10 65 -10.2513 -10.2644 1.23029 0.639687 0
10 66 -10.2644 -10.2792 1.19428 0.636571 0
10 67 -10.2792 -10.2877 1.17446 0.63371 0
10 68 -10.2877 -10.2958 1.14428 0.631026 0
10 69 -10.2958 -10.3074 1.12502 0.627692 0
10 70 -10.3074 -10.3163 1.09937 0.626024 0
10 71 -10.3163 -10.3268 1.07207 0.622584 0
10 72 -10.3268 -10.339 1.04531 0.620222 0
10 73 -10.339 -10.3492 1.02706 0.616815 0
10 74 -10.3492 -10.3619 1.00951 0.614317 0
10 75 -10.3619 -10.3689 0.994181 0.611392 0
10 76 -10.3689 -10.3776 0.965913 0.609513 0
10 77 -10.3776 -10.3883 0.9481 0.606655 0
10 78 -10.3883 -10.3894 0.93256 0.60485 0
10 79 -10.3894 -10.4012 0.911117 0.601763 0
10 80 -10.4012 -10.4073 0.900578 0.5998 0
10 81 -10.4073 -10.4176 0.889141 0.596875 0
10 82 -10.4176 -10.4287 0.868885 0.594601 0
10 83 -10.4287 -10.4325 0.856999 0.592893 0
10 84 -10.4325 -10.4441 0.83533 0.590177 0
10 85 -10.4441 -10.4466 0.824744 0.588241 0
10 86 -10.4466 -10.4555 0.810653 0.586405 0
10 87 -10.4555 -10.4662 0.800501 0.583639 0
10 88 -10.4662 -10.4714 0.783981 0.581847 0
10 89 -10.4714 -10.4752 0.783424 0.579573 0
10 90 -10.4752 -10.4825 0.770535 0.576969 0
10 91 -10.4825 -10.4904 0.75247 0.575588 0
10 92 -10.4904 -10.4973 0.737726 0.57334 0
10 93 -10.4973 -10.5031 0.732143 0.57219 0
10 94 -10.5031 -10.5105 0.719698 0.56937 0
10 95 -10.5105 -10.5154 0.712233 0.568081 0
10 96 -10.5154 -10.5188 0.698102 0.56668 0
10 97 -10.5188 -10.527 0.684639 0.564059 0
10 98 -10.527 -10.5355 0.676711 0.561822 0
10 99 -10.5355 -10.5409 0.668955 0.560652 0
10 100 -10.5409 -10.5452 0.663139 0.558308 0
10 101 -10.5452 -10.5483 0.648801 0.557105 0
10 102 -10.5483 -10.5548 0.647661 0.555325 0
10 103 -10.5548 -10.5598 0.639464 0.554128 0
10 104 -10.5598 -10.5656 0.636656 0.551688 0
10 105 -10.5656 -10.5725 0.625263 0.549218 0
10 106 -10.5725 -10.5745 0.619416 0.54803 0
10 107 -10.5745 -10.574 0.610228 0.5472 1
10 108 -10.574 -10.5844 0.603489 0.545185 0
10 109 -10.5844 -10.5914 0.599708 0.542991 0
10 110 -10.5914 -10.5948 0.592368 0.541856 0
10 111 -10.5948 -10.5954 0.585447 0.540084 0
10 112 -10.5954 -10.6 0.580309 0.539018 0
10 113 -10.6 -10.6054 0.5734 0.538207 0
10 114 -10.6054 -10.6098 0.573519 0.53635 0
10 115 -10.6098 -10.6144 0.569671 0.534666 0
10 116 -10.6144 -10.6197 0.558193 0.533162 0
10 117 -10.6197 -10.6243 0.559372 0.531277 0
10 118 -10.6243 -10.6277 0.550374 0.530027 0
10 119 -10.6277 -10.6294 0.546178 0.529728 0
10 120 -10.6294 -10.6341 0.540645 0.527405 0
10 121 -10.6341 -10.6378 0.540188 0.525891 0
10 122 -10.6378 -10.6412 0.537265 0.524234 0
10 123 -10.6412 -10.646 0.527616 0.523304 0
10 124 -10.646 -10.6476 0.52537 0.522379 0
10 125 -10.6476 -10.6498 0.519189 0.521311 0
10 126 -10.6498 -10.6568 0.522447 0.519101 0
10 127 -10.6568 -10.658 0.51765 0.518509 0
10 128 -10.658 -10.6606 0.513713 0.516471 0
10 129 -10.6606 -10.6691 0.509543 0.514905 0
10 130 -10.6691 -10.6689 0.498896 0.514693 1
10 131 -10.6689 -10.6757 0.500555 0.512725 0
10 132 -10.6757 -10.6747 0.501211 0.512659 1
10 133 -10.6747 -10.6777 0.497179 0.510668 0
10 134 -10.6777 -10.6839 0.490277 0.509526 0
10 135 -10.6839 -10.6825 0.490445 0.50861 1
10 136 -10.6825 -10.6862 0.488242 0.50776 0
10 137 -10.6862 -10.69 0.482585 0.506485 0
10 138 -10.69 -10.6935 0.483126 0.50458 0
10 139 -10.6935 -10.6947 0.477617 0.504462 0
10 140 -10.6947 -10.6993 0.482177 0.502651 0
10 141 -10.6993 -10.7003 0.474446 0.501942 0
10 142 -10.7003 -10.7037 0.472719 0.500732 0
10 143 -10.7037 -10.7085 0.470111 0.498783 0
10 144 -10.7085 -10.7117 0.470402 0.49843 0
10 145 -10.7117 -10.7139 0.463081 0.497336 0
10 146 -10.7139 -10.7169 0.464323 0.496026 0
10 147 -10.7169 -10.7189 0.46433 0.494867 0
10 148 -10.7189 -10.722 0.460487 0.493812 0
10 149 -10.722 -10.7238 0.459088 0.492413 0
10 150 -10.7238 -10.7243 0.458799 0.492615 0
10 151 -10.7243 -10.726 0.453173 0.491588 0
10 152 -10.726 -10.7294 0.455204 0.490724 0
10 153 -10.7294 -10.7338 0.452503 0.489304 0
10 154 -10.7338 -10.7319 0.453352 0.489246 1
10 155 -10.7319 -10.738 0.452741 0.487487 0
10 156 -10.738 -10.7387 0.44539 0.487102 0
10 157 -10.7387 -10.7413 0.447142 0.485311 0
10 158 -10.7413 -10.7413 0.447477 0.485081 0
10 159 -10.7413 -10.7434 0.447332 0.48349 0
10 160 -10.7434 -10.7507 0.44519 0.482276 0
10 161 -10.7507 -10.751 0.444518 0.48133 0
10 162 -10.751 -10.7504 0.442649 0.480179 1
10 163 -10.7504 -10.7531 0.439182 0.480062 0
10 164 -10.7531 -10.757 0.44083 0.47831 0
10 165 -10.757 -10.7552 0.436961 0.478138 1
10 166 -10.7552 -10.761 0.435293 0.476082 0
10 167 -10.761 -10.7605 0.434226 0.476671 1
10 168 -10.7605 -10.7668 0.431734 0.475526 0
10 169 -10.7668 -10.7649 0.436216 0.474772 1
10 170 -10.7649 -10.7656 0.436403 0.474919 0
10 171 -10.7656 -10.7681 0.433665 0.473481 0
10 172 -10.7681 -10.772 0.432332 0.472931 0
10 173 -10.772 -10.7749 0.431073 0.471136 0
10 174 -10.7749 -10.7748 0.431763 0.47061 1
10 175 -10.7748 -10.7772 0.431009 0.468563 0
10 176 -10.7772 -10.7791 0.429778 0.46867 0
10 177 -10.7791 -10.7787 0.432028 0.468134 1
10 178 -10.7787 -10.7774 0.426552 0.468521 1
10 179 -10.7774 -10.7789 0.428524 0.467346 0
10 180 -10.7789 -10.7811 0.425435 0.467004 0
10 181 -10.7811 -10.7886 0.427027 0.465267 0
10 182 -10.7886 -10.7867 0.433755 0.463817 1
10 183 -10.7867 -10.7873 0.43023 0.464667 0
10 184 -10.7873 -10.7895 0.422834 0.463402 0
10 185 -10.7895 -10.7931 0.427439 0.461898 0
10 186 -10.7931 -10.7945 0.424565 0.462261 0
10 187 -10.7945 -10.7932 0.422167 0.461128 1
10 188 -10.7932 -10.7969 0.42463 0.460401 0
10 189 -10.7969 -10.7997 0.421882 0.459388 0
10 190 -10.7997 -10.8061 0.420614 0.458616 0
10 191 -10.8061 -10.8057 0.421411 0.458802 1
10 192 -10.8057 -10.804 0.419916 0.458302 1
10 193 -10.804 -10.8028 0.423315 0.457066 1
10 194 -10.8028 -10.8068 0.415772 0.456221 0
10 195 -10.8068 -10.8081 0.419577 0.455023 0
10 196 -10.8081 -10.808 0.421194 0.454269 1
10 197 -10.808 -10.812 0.420169 0.454401 0
10 198 -10.812 -10.8132 0.418056 0.453886 0
10 199 -10.8132 -10.8111 0.420257 0.452933 1
10 200 -10.8111 -10.815 0.413888 0.452842 0
10 201 -10.815 -10.8173 0.41965 0.450884 0
11 0 1e+06 -2.00563 4.94639 1 0
11 1 -2.00563 -2.05302 4.95125 0.992412 0
11 2 -2.05302 -2.09703 4.92199 0.984853 0
11 3 -2.09703 -2.1472 4.85089 0.97735 0
11 4 -2.1472 -2.20661 4.85575 0.969678 0
11 5 -2.20661 -2.24497 4.79554 0.962299 0
11 6 -2.24497 -2.29857 4.77406 0.95469 0
11 7 -2.29857 -2.34113 4.74383 0.947174 0
11 8 -2.34113 -2.39554 4.6691 0.939736 0
11 9 -2.39554 -2.43188 4.66129 0.932197 0
11 10 -2.43188 -2.48348 4.63436 0.924329 0
11 11 -2.48348 -2.53101 4.61578 0.917196 0
11 12 -2.53101 -2.57496 4.58839 0.909868 0
11 13 -2.57496 -2.61477 4.56334 0.902272 0
11 14 -2.61477 -2.66621 4.53439 0.894974 0
11 15 -2.66621 -2.70494 4.53951 0.887664 0
11 16 -2.70494 -2.75021 4.51557 0.88029 0
11 17 -2.75021 -2.80159 4.46264 0.872919 0
11 18 -2.80159 -2.84626 4.46371 0.865092 0
11 19 -2.84626 -2.87872 4.43609 0.858253 0
11 20 -2.87872 -2.92792 4.41895 0.85065 0
11 21 -2.92792 -2.97634 4.43412 0.843555 0
11 22 -2.97634 -3.02237 4.38579 0.836412 0
11 23 -3.02237 -3.06294 4.35932 0.829204 0
11 24 -3.06294 -3.10731 4.3781 0.822136 0
11 25 -3.10731 -3.15202 4.35002 0.814732 0
11 26 -3.15202 -3.20324 4.30884 0.807733 0
11 27 -3.20324 -3.23285 4.33708 0.800645 0
11 28 -3.23285 -3.27814 4.30268 0.793676 0
11 29 -3.27814 -3.32136 4.3265 0.78646 0
11 30 -3.32136 -3.36984 4.32697 0.779316 0
11 31 -3.36984 -3.42172 4.33336 0.772703 0
11 32 -3.42172 -3.45125 4.34106 0.765761 0
11 33 -3.45125 -3.49288 4.33937 0.758931 0
11 34 -3.49288 -3.5373 4.31767 0.751541 0
11 35 -3.5373 -3.58633 4.35366 0.744738 0
11 36 -3.58633 -3.62166 4.34739 0.737948 0
11 37 -3.62166 -3.66428 4.34255 0.731496 0
11 38 -3.66428 -3.71699 4.34951 0.723478 0
11 39 -3.71699 -3.757 4.34458 0.717201 0
11 40 -3.757 -3.80123 4.35749 0.710285 0
11 41 -3.80123 -3.84585 4.37431 0.702923 0
11 42 -3.84585 -3.89411 4.3894 0.696997 0
11 43 -3.89411 -3.93614 4.38275 0.690496 0
11 44 -3.93614 -3.98335 4.38118 0.683424 0
11 45 -3.98335 -4.0235 4.39802 0.676712 0
11 46 -4.0235 -4.06813 4.40579 0.67011 0
11 47 -4.06813 -4.11486 4.42053 0.66412 0
11 48 -4.11486 -4.16526 4.43586 0.65649 0
11 49 -4.16526 -4.1926 4.46043 0.650357 0
11 50 -4.1926 -4.24378 4.483 0.643655 0
11 51 -4.24378 -4.28844 4.51802 0.637458 0
11 52 -4.28844 -4.33019 4.5241 0.631397 0
11 53 -4.33019 -4.37498 4.53977 0.624876 0
11 54 -4.37498 -4.41231 4.56944 0.618433 0
11 55 -4.41231 -4.47718 4.5709 0.611299 0
11 56 -4.47718 -4.51962 4.59117 0.605159 0
11 57 -4.51962 -4.56753 4.57351 0.598915 0
11 58 -4.56753 -4.60688 4.6506 0.593031 0
11 59 -4.60688 -4.6483 4.64996 0.586486 0
11 60 -4.6483 -4.69349 4.67943 0.57975 0
11 61 -4.69349 -4.7472 4.7012 0.57362 0
11 62 -4.7472 -4.78708 4.71038 0.568331 0
11 63 -4.78708 -4.83364 4.7567 0.56195 0
11 64 -4.83364 -4.87187 4.79181 0.555958 0
11 65 -4.87187 -4.92832 4.80768 0.549807 0
11 66 -4.92832 -4.96514 4.86973 0.543183 0
11 67 -4.96514 -5.01686 4.90609 0.537787 0
11 68 -5.01686 -5.07152 4.85754 0.531766 0
11 69 -5.07152 -5.11173 4.96222 0.525527 0
11 70 -5.11173 -5.16621 4.95635 0.519343 0
11 71 -5.16621 -5.20091 5.03204 0.514126 0
11 72 -5.20091 -5.25484 5.0201 0.507845 0
11 73 -5.25484 -5.2955 5.10666 0.502238 0
11 74 -5.2955 -5.35355 5.10654 0.496287 0
11 75 -5.35355 -5.40571 5.12504 0.489749 0
11 76 -5.40571 -5.45294 5.14402 0.484568 0
11 77 -5.45294 -5.50877 5.05012 0.479039 0
11 78 -5.50877 -5.53986 5.24931 0.474008 0
11 79 -5.53986 -5.59462 5.23409 0.468515 0
11 80 -5.59462 -5.6537 5.18686 0.462923 0
11 81 -5.6537 -5.68458 5.32929 0.457632 0
11 82 -5.68458 -5.73988 5.43783 0.451375 0
11 83 -5.73988 -5.77508 5.30566 0.447475 0
11 84 -5.77508 -5.83954 5.27394 0.440446 0
11 85 -5.83954 -5.87969 5.36542 0.436453 0
11 86 -5.87969 -5.93347 5.31454 0.430827 0
11 87 -5.93347 -5.97434 5.4473 0.426106 0
11 88 -5.97434 -6.03256 5.39351 0.420191 0
11 89 -6.03256 -6.08838 5.36275 0.415008 0
11 90 -6.08838 -6.13666 5.37363 0.409435 0
11 91 -6.13666 -6.16703 5.57289 0.405409 0
11 92 -6.16703 -6.23242 5.4518 0.399767 0
11 93 -6.23242 -6.26944 5.72424 0.394756 0
11 94 -6.26944 -6.30599 5.69838 0.390589 0
11 95 -6.30599 -6.37234 5.4145 0.385955 0
11 96 -6.37234 -6.41129 5.81813 0.380496 0
11 97 -6.41129 -6.46369 5.47819 0.37631 0
11 98 -6.46369 -6.51113 5.82828 0.371577 0
11 99 -6.51113 -6.54363 5.82339 0.366729 0
11 100 -6.54363 -6.61181 5.47057 0.362323 0
11 101 -6.61181 -6.64361 5.58495 0.358349 0
11 102 -6.64361 -6.68676 5.63479 0.354242 0
11 103 -6.68676 -6.74261 5.54568 0.349502 0
11 104 -6.74261 -6.77701 5.79718 0.344555 0
11 105 -6.77701 -6.81161 5.68963 0.341426 0
11 106 -6.81161 -6.86091 5.36812 0.33723 0
11 107 -6.86091 -6.90981 5.33203 0.333155 0
11 108 -6.90981 -6.92777 6.33513 0.32932 0
11 109 -6.92777 -6.97963 6.15529 0.325159 0
11 110 -6.97963 -7.03083 5.57558 0.321003 0
11 111 -7.03083 -7.06473 6.41066 0.31669 0
11 112 -7.06473 -7.11919 5.82033 0.312763 0
11 113 -7.11919 -7.15573 5.79004 0.310038 0
11 114 -7.15573 -7.18298 5.66617 0.306131 0
11 115 -7.18298 -7.22304 6.58443 0.302606 0
11 116 -7.22304 -7.27269 5.15061 0.299109 0
11 117 -7.27269 -7.28679 5.95386 0.296033 0
11 118 -7.28679 -7.33351 5.31464 0.292626 0
11 119 -7.33351 -7.36468 5.45908 0.289613 0
11 120 -7.36468 -7.389 5.15902 0.286299 0
11 121 -7.389 -7.43908 5.00264 0.282759 0
11 122 -7.43908 -7.46568 5.43587 0.279351 0
11 123 -7.46568 -7.49219 6.45153 0.276398 0
11 124 -7.49219 -7.5289 4.89222 0.273326 0
11 125 -7.5289 -7.56073 5.1832 0.270227 0
11 126 -7.56073 -7.59122 4.86628 0.267183 0
11 127 -7.59122 -7.61512 6.23145 0.265383 0
11 128 -7.61512 -7.64601 5.01873 0.262093 0
11 129 -7.64601 -7.66422 15.8556 0.25975 0
11 130 -7.66422 -7.69909 4.96925 0.25728 0
11 131 -7.69909 -7.73499 4.47782 0.254247 0
11 132 -7.73499 -7.75439 4.44062 0.251554 0
11 133 -7.75439 -7.76604 6.85891 0.249408 0
11 134 -7.76604 -7.78993 5.53541 0.247038 0
11 135 -7.78993 -7.83011 5.75051 0.244815 0
11 136 -7.83011 -7.8383 5.84201 0.242054 0
11 137 -7.8383 -7.86838 4.35203 0.239299 0
11 138 -7.86838 -7.88966 5.32898 0.237874 0
11 139 -7.88966 -7.92365 3.81134 0.234945 0
11 140 -7.92365 -7.93456 6.31996 0.233029 0
11 141 -7.93456 -7.96506 3.49259 0.231419 0
11 142 -7.96506 -7.96576 4.89513 0.229821 0
11 143 -7.96576 -7.99372 5.39779 0.226965 0
11 144 -7.99372 -8.001 5.23681 0.225666 0
11 145 -8.001 -8.02958 4.66521 0.223432 0
11 146 -8.02958 -8.06109 3.04323 0.220895 0
11 147 -8.06109 -8.06304 3.57551 0.220531 0
11 148 -8.06304 -8.08761 3.37808 0.218397 0
11 149 -8.08761 -8.08114 6.67593 0.217173 1
11 150 -8.08114 -8.11149 3.81338 0.214539 0
11 151 -8.11149 -8.13361 4.58428 0.212581 0
11 152 -8.13361 -8.14967 4.0947 0.210515 0
11 153 -8.14967 -8.15723 6.81277 0.209669 0
11 154 -8.15723 -8.17557 4.30473 0.207886 0
11 155 -8.17557 -8.2026 3.09849 0.205908 0
11 156 -8.2026 -8.209 3.45457 0.204763 0
11 157 -8.209 -8.22076 3.84735 0.203719 0
11 158 -8.22076 -8.23543 4.26976 0.201519 0
11 159 -8.23543 -8.24592 2.63349 0.201019 0
11 160 -8.24592 -8.27024 3.19508 0.198081 0
11 161 -8.27024 -8.27907 3.50577 0.19668 0
11 162 -8.27907 -8.28264 4.20941 0.19567 0
11 163 -8.28264 -8.29709 3.99481 0.194503 0
11 164 -8.29709 -8.3106 4.43322 0.193504 0
11 165 -8.3106 -8.33314 3.4614 0.191125 0
11 166 -8.33314 -8.3155 82.4786 0.190166 1
11 167 -8.3155 -8.34917 4.56208 0.188036 0
11 168 -8.34917 -8.36379 3.3139 0.186961 0
11 169 -8.36379 -8.38285 2.56419 0.184862 0
11 170 -8.38285 -8.39945 2.34102 0.183424 0
11 171 -8.39945 -8.40206 3.25903 0.18275 0
11 172 -8.40206 -8.40866 2.21008 0.182543 0
11 173 -8.40866 -8.41597 23.3712 0.180609 0
11 174 -8.41597 -8.43559 4.14816 0.178776 0
11 175 -8.43559 -8.44782 2.43165 0.17823 0
11 176 -8.44782 -8.46435 2.59364 0.17618 0
11 177 -8.46435 -8.46626 3.22161 0.17578 0
11 178 -8.46626 -8.47509 2.7469 0.174514 0
11 179 -8.47509 -8.4774 2.65455 0.173815 0
11 180 -8.4774 -8.49422 2.68562 0.17175 0
11 181 -8.49422 -8.50232 2.37502 0.171662 0
11 182 -8.50232 -8.50888 2.46721 0.170625 0
11 183 -8.50888 -8.51594 2.54689 0.169861 0
11 184 -8.51594 -8.53298 1.86834 0.168647 0
11 185 -8.53298 -8.5341 7.04722 0.167235 0
11 186 -8.5341 -8.52565 36.5361 0.166999 1
11 187 -8.52565 -8.53839 33.3573 0.164736 0
11 188 -8.53839 -8.56445 1.95621 0.164396 0
11 189 -8.56445 -8.56986 2.20444 0.163807 0
11 190 -8.56986 -8.58999 2.37061 0.16122 0
11 191 -8.58999 -8.59305 2.32371 0.160239 0
11 192 -8.59305 -8.60255 2.3234 0.159907 0
11 193 -8.60255 -8.60781 2.12393 0.159539 0
11 194 -8.60781 -8.61587 1.82172 0.158909 0
11 195 -8.61587 -8.62617 2.03769 0.157045 0
11 196 -8.62617 -8.63059 1.81735 0.156106 0
11 197 -8.63059 -8.6468 1.9007 0.155027 0
11 198 -8.6468 -8.65134 1.94117 0.154583 0
11 199 -8.65134 -8.66746 2.16417 0.152278 0
11 200 -8.66746 -8.66285 2.26778 0.153307 1
11 201 -8.66285 -8.65758 14.379 0.152598 1
12 0 1e+06 -3.00282 5.51416 1 0
12 1 -3.00282 -3.05964 5.41554 0.991953 0
12 2 -3.05964 -3.10439 5.39946 0.98399 0
12 3 -3.10439 -3.16377 5.35321 0.976017 0
12 4 -3.16377 -3.21615 5.29577 0.968119 0
12 5 -3.21615 -3.26392 5.24096 0.960107 0
12 6 -3.26392 -3.3287 5.1786 0.952298 0
12 7 -3.3287 -3.37105 5.10174 0.944293 0
12 8 -3.37105 -3.4149 5.08368 0.936747 0
12 9 -3.4149 -3.47486 5.05186 0.928762 0
12 10 -3.47486 -3.52299 5.02372 0.921176 0
12 11 -3.52299 -3.56676 4.94704 0.913216 0
12 12 -3.56676 -3.62384 4.90314 0.905437 0
12 13 -3.62384 -3.66073 4.89232 0.897948 0
12 14 -3.66073 -3.71485 4.84168 0.890309 0
12 15 -3.71485 -3.75814 4.80349 0.882678 0
12 16 -3.75814 -3.81511 4.74349 0.874907 0
12 17 -3.81511 -3.85559 4.69855 0.867673 0
12 18 -3.85559 -3.90421 4.65515 0.859914 0
12 19 -3.90421 -3.94667 4.62777 0.852521 0
12 20 -3.94667 -4.00164 4.58235 0.845189 0
12 21 -4.00164 -4.0507 4.54384 0.837732 0
12 22 -4.0507 -4.08521 4.52469 0.831236 0
12 23 -4.08521 -4.13794 4.49373 0.82359 0
12 24 -4.13794 -4.1866 4.43304 0.816283 0
12 25 -4.1866 -4.22857 4.42717 0.809101 0
12 26 -4.22857 -4.26563 4.42846 0.801611 0
12 27 -4.26563 -4.32127 4.38189 0.794453 0
12 28 -4.32127 -4.36525 4.35064 0.788029 0
12 29 -4.36525 -4.39617 4.34344 0.781127 0
12 30 -4.39617 -4.44627 4.29554 0.774126 0
12 31 -4.44627 -4.48395 4.29224 0.767568 0
12 32 -4.48395 -4.53536 4.22787 0.760298 0
12 33 -4.53536 -4.57309 4.26487 0.753648 0
12 34 -4.57309 -4.61681 4.21726 0.746365 0
12 35 -4.61681 -4.66045 4.21399 0.739618 0
12 36 -4.66045 -4.70092 4.16907 0.733341 0
12 37 -4.70092 -4.74285 4.1189 0.726827 0
12 38 -4.74285 -4.78392 4.1246 0.720068 0
12 39 -4.78392 -4.83148 4.10179 0.713847 0
12 40 -4.83148 -4.86829 4.12133 0.706542 0
12 41 -4.86829 -4.90927 4.0928 0.700646 0
12 42 -4.90927 -4.94128 4.07517 0.69461 0
12 43 -4.94128 -4.9922 4.04595 0.687526 0
12 44 -4.9922 -5.0297 4.0535 0.681306 0
12 45 -5.0297 -5.06741 4.02373 0.674908 0
12 46 -5.06741 -5.11733 4.03265 0.668563 0
12 47 -5.11733 -5.15875 3.99201 0.66235 0
12 48 -5.15875 -5.19314 4.00762 0.65614 0
12 49 -5.19314 -5.23246 4.01659 0.649839 0
12 50 -5.23246 -5.26587 4.00239 0.643931 0
12 51 -5.26587 -5.31334 4.01937 0.637612 0
12 52 -5.31334 -5.35731 3.96176 0.631375 0
12 53 -5.35731 -5.38007 4.0138 0.626254 0
12 54 -5.38007 -5.43149 3.98543 0.620909 0
12 55 -5.43149 -5.47798 3.95351 0.613057 0
12 56 -5.47798 -5.50331 3.96107 0.607868 0
12 57 -5.50331 -5.54152 3.98794 0.602688 0
12 58 -5.54152 -5.59009 3.96042 0.596226 0
12 59 -5.59009 -5.62173 3.95047 0.590522 0
12 60 -5.62173 -5.65961 3.93375 0.585458 0
12 61 -5.65961 -5.70872 3.95174 0.578914 0
12 62 -5.70872 -5.73554 3.96955 0.573671 0
12 63 -5.73554 -5.77672 3.97259 0.567973 0
12 64 -5.77672 -5.81624 3.90859 0.56226 0
12 65 -5.81624 -5.87059 3.95254 0.556636 0
12 66 -5.87059 -5.89131 4.00078 0.551044 0
12 67 -5.89131 -5.93325 4.00474 0.546105 0
12 68 -5.93325 -5.97082 3.96506 0.539924 0
12 69 -5.97082 -6.01233 3.97091 0.534328 0
12 70 -6.01233 -6.05079 3.99449 0.529642 0
12 71 -6.05079 -6.08341 3.94782 0.524178 0
12 72 -6.08341 -6.11348 4.02746 0.519358 0
12 73 -6.11348 -6.17409 3.94737 0.513485 0
12 74 -6.17409 -6.20346 4.00186 0.507951 0
12 75 -6.20346 -6.241 4.01651 0.502125 0
12 76 -6.241 -6.2702 4.07696 0.497698 0
12 77 -6.2702 -6.30649 4.05868 0.493103 0
12 78 -6.30649 -6.34581 4.06616 0.487679 0
12 79 -6.34581 -6.38965 4.04367 0.482728 0
12 80 -6.38965 -6.43309 3.99126 0.477177 0
12 81 -6.43309 -6.46389 4.07534 0.472785 0
12 82 -6.46389 -6.5026 4.01003 0.468375 0
12 83 -6.5026 -6.54327 4.10481 0.462402 0
12 84 -6.54327 -6.58072 4.09607 0.458156 0
12 85 -6.58072 -6.61188 4.18159 0.452935 0
12 86 -6.61188 -6.66096 4.08323 0.447894 0
12 87 -6.66096 -6.68745 4.12715 0.443826 0
12 88 -6.68745 -6.7234 4.11141 0.438971 0
12 89 -6.7234 -6.76404 4.09135 0.434202 0
12 90 -6.76404 -6.80247 4.05863 0.428759 0
12 91 -6.80247 -6.83132 4.15987 0.425597 0
12 92 -6.83132 -6.87715 4.23376 0.420189 0
12 93 -6.87715 -6.90171 4.32463 0.416454 0
12 94 -6.90171 -6.94702 4.16818 0.411596 0
12 95 -6.94702 -6.97932 4.11763 0.407515 0
12 96 -6.97932 -7.02097 4.07651 0.402656 0
12 97 -7.02097 -7.05027 4.14704 0.397918 0
12 98 -7.05027 -7.08075 4.37068 0.394133 0
12 99 -7.08075 -7.11747 4.21357 0.389989 0
12 100 -7.11747 -7.15224 4.59471 0.38558 0
12 101 -7.15224 -7.19309 4.17063 0.381304 0
12 102 -7.19309 -7.22208 4.0246 0.378576 0
12 103 -7.22208 -7.2552 4.8446 0.373896 0
12 104 -7.2552 -7.29643 4.21241 0.369057 0
12 105 -7.29643 -7.31958 4.31932 0.365967 0
12 106 -7.31958 -7.35596 4.27325 0.361311 0
12 107 -7.35596 -7.39317 4.31155 0.358289 0
12 108 -7.39317 -7.42607 4.62806 0.352765 0
12 109 -7.42607 -7.45613 6.52613 0.349832 0
12 110 -7.45613 -7.49213 4.42401 0.345851 0
12 111 -7.49213 -7.52634 4.11908 0.342016 0
12 112 -7.52634 -7.55841 4.23755 0.339256 0
12 113 -7.55841 -7.58538 4.38307 0.335341 0
12 114 -7.58538 -7.61938 4.47028 0.331608 0
12 115 -7.61938 -7.65175 4.66168 0.328063 0
12 116 -7.65175 -7.67017 4.52639 0.32553 0
12 117 -7.67017 -7.71653 3.92371 0.320828 0
12 118 -7.71653 -7.73073 3.96392 0.318669 0
12 119 -7.73073 -7.76509 4.4683 0.313993 0
12 120 -7.76509 -7.7972 4.15003 0.310953 0
12 121 -7.7972 -7.82109 4.08075 0.308723 0
12 122 -7.82109 -7.84741 5.66328 0.305068 0
12 123 -7.84741 -7.87986 4.20747 0.301717 0
12 124 -7.87986 -7.90278 4.41233 0.299096 0
12 125 -7.90278 -7.9196 4.73967 0.296086 0
12 126 -7.9196 -7.95039 4.05033 0.293207 0
12 127 -7.95039 -7.97869 3.69717 0.29093 0
12 128 -7.97869 -7.9963 3.95902 0.287725 0
12 129 -7.9963 -8.02347 4.3048 0.284558 0
12 130 -8.02347 -8.04925 3.68645 0.281966 0
12 131 -8.04925 -8.08369 3.74829 0.278565 0
12 132 -8.08369 -8.09681 5.10531 0.276869 0
12 133 -8.09681 -8.11444 4.1846 0.27417 0
12 134 -8.11444 -8.13497 5.21786 0.272342 0
12 135 -8.13497 -8.1734 4.12708 0.268445 0
12 136 -8.1734 -8.18638 4.76615 0.266212 0
12 137 -8.18638 -8.20173 5.85758 0.264047 0
12 138 -8.20173 -8.22636 3.58962 0.261454 0
12 139 -8.22636 -8.23037 6.30323 0.260485 0
12 140 -8.23037 -8.27019 4.27328 0.25626 0
12 141 -8.27019 -8.27194 3.95311 0.255486 0
12 142 -8.27194 -8.30342 3.575 0.252484 0
12 143 -8.30342 -8.32984 2.92866 0.249885 0
12 144 -8.32984 -8.33353 3.36895 0.24883 0
12 145 -8.33353 -8.34947 3.64474 0.246398 0
12 146 -8.34947 -8.36491 3.2615 0.245382 0
12 147 -8.36491 -8.37733 3.52532 0.243714 0
12 148 -8.37733 -8.39699 3.48455 0.241446 0
12 149 -8.39699 -8.42342 3.35963 0.238122 0
12 150 -8.42342 -8.42588 4.06948 0.237296 0
12 151 -8.42588 -8.44682 2.93421 0.235476 0
12 152 -8.44682 -8.45537 6.12104 0.233822 0
12 153 -8.45537 -8.46437 3.83104 0.232635 0
12 154 -8.46437 -8.48341 3.06046 0.231342 0
12 155 -8.48341 -8.50467 3.16752 0.228041 0
12 156 -8.50467 -8.51458 2.4699 0.227531 0
12 157 -8.51458 -8.52561 3.08546 0.225978 0
12 158 -8.52561 -8.52444 3.88543 0.224382 1
12 159 -8.52444 -8.54964 3.14974 0.22206 0
12 160 -8.54964 -8.56375 2.416 0.2203 0
12 161 -8.56375 -8.57763 3.48943 0.218584 0
12 162 -8.57763 -8.57297 3.9432 0.21845 1
12 163 -8.57297 -8.59831 3.65995 0.215792 0
12 164 -8.59831 -8.60698 3.15001 0.214532 0
12 165 -8.60698 -8.62287 2.2293 0.213367 0
12 166 -8.62287 -8.63039 2.43629 0.211394 0
12 167 -8.63039 -8.64578 4.83831 0.209764 0
12 168 -8.64578 -8.65016 2.53807 0.208616 0
12 169 -8.65016 -8.65982 2.2395 0.208617 0
12 170 -8.65982 -8.6781 1.98631 0.206129 0
12 171 -8.6781 -8.6804 2.26846 0.205501 0
12 172 -8.6804 -8.68375 5.13041 0.203701 0
12 173 -8.68375 -8.7007 2.16778 0.203 0
12 174 -8.7007 -8.71707 1.96945 0.20086 0
12 175 -8.71707 -8.71909 2.6761 0.200209 0
12 176 -8.71909 -8.73133 1.92606 0.198771 0
12 177 -8.73133 -8.73493 1.94247 0.197915 0
12 178 -8.73493 -8.7357 3.81973 0.197086 0
12 179 -8.7357 -8.75433 1.99558 0.196105 0
12 180 -8.75433 -8.76498 2.23662 0.194411 0
12 181 -8.76498 -8.76634 3.17025 0.193613 0
12 182 -8.76634 -8.77426 2.14865 0.192655 0
12 183 -8.77426 -8.77987 3.11957 0.191717 0
12 184 -8.77987 -8.77947 9.03312 0.19044 1
12 185 -8.77947 -8.81031 1.64947 0.188321 0
12 186 -8.81031 -8.80671 3.64435 0.187875 1
12 187 -8.80671 -8.80588 2.50685 0.188073 1
12 188 -8.80588 -8.81383 2.36111 0.186397 0
12 189 -8.81383 -8.82432 2.10996 0.185677 0
12 190 -8.82432 -8.82427 2.39697 0.18527 1
12 191 -8.82427 -8.83301 2.35776 0.183827 0
12 192 -8.83301 -8.84799 1.57517 0.182042 0
12 193 -8.84799 -8.85336 1.72676 0.18137 0
12 194 -8.85336 -8.85749 1.77383 0.180252 0
12 195 -8.85749 -8.85649 7.21191 0.179691 1
12 196 -8.85649 -8.86833 9.60057 0.178203 0
12 197 -8.86833 -8.88396 1.79932 0.177442 0
12 198 -8.88396 -8.89231 1.66228 0.176949 0
12 199 -8.89231 -8.89136 1.58237 0.176066 1
12 200 -8.89136 -8.89489 1.59609 0.176097 0
13 0 1e+06 -2.99938 5.49296 1 0
13 1 -2.99938 -3.05437 5.42805 0.992041 0
13 2 -3.05437 -3.11036 5.35141 0.984205 0
13 3 -3.11036 -3.16231 5.2713 0.976119 0
13 4 -3.16231 -3.21767 5.24622 0.968281 0
13 5 -3.21767 -3.26909 5.20211 0.960484 0
13 6 -3.26909 -3.31632 5.15444 0.952635 0
13 7 -3.31632 -3.37043 5.07438 0.944857 0
13 8 -3.37043 -3.42072 5.00925 0.93725 0
13 9 -3.42072 -3.47663 4.91656 0.929367 0
13 10 -3.47663 -3.52426 4.89226 0.921481 0
13 11 -3.52426 -3.572 4.86929 0.913767 0
13 12 -3.572 -3.61564 4.8012 0.906243 0
13 13 -3.61564 -3.66065 4.78745 0.898867 0
13 14 -3.66065 -3.7084 4.74971 0.891029 0
13 15 -3.7084 -3.75821 4.68962 0.883662 0
13 16 -3.75821 -3.81256 4.64617 0.876119 0
13 17 -3.81256 -3.85253 4.63934 0.868792 0
13 18 -3.85253 -3.90826 4.56161 0.861853 0
13 19 -3.90826 -3.94675 4.53576 0.853951 0
13 20 -3.94675 -3.98708 4.52743 0.846784 0
13 21 -3.98708 -4.03992 4.47855 0.839492 0
13 22 -4.03992 -4.08785 4.42965 0.83228 0
13 23 -4.08785 -4.11468 4.42495 0.824931 0
13 24 -4.11468 -4.16958 4.37486 0.818051 0
13 25 -4.16958 -4.22867 4.33737 0.810497 0
13 26 -4.22867 -4.25653 4.30183 0.803876 0
13 27 -4.25653 -4.29176 4.29283 0.79689 0
13 28 -4.29176 -4.34994 4.26741 0.789359 0
13 29 -4.34994 -4.392 4.23497 0.782365 0
13 30 -4.392 -4.43014 4.23683 0.775788 0
13 31 -4.43014 -4.47216 4.18365 0.768867 0
13 32 -4.47216 -4.51561 4.20962 0.762025 0
13 33 -4.51561 -4.55821 4.16695 0.755471 0
13 34 -4.55821 -4.58815 4.17672 0.748506 0
13 35 -4.58815 -4.63321 4.15896 0.741782 0
13 36 -4.63321 -4.67781 4.14567 0.73533 0
13 37 -4.67781 -4.72564 4.12991 0.728621 0
13 38 -4.72564 -4.76704 4.12125 0.721705 0
13 39 -4.76704 -4.8053 4.10747 0.715234 0
13 40 -4.8053 -4.85315 4.10142 0.708986 0
13 41 -4.85315 -4.88866 4.1061 0.701871 0
13 42 -4.88866 -4.91839 4.07392 0.696099 0
13 43 -4.91839 -4.98055 4.09342 0.688853 0
13 44 -4.98055 -5.00562 4.08544 0.68316 0
13 45 -5.00562 -5.03997 4.09988 0.67726 0
13 46 -5.03997 -5.09198 4.09188 0.670164 0
13 47 -5.09198 -5.13376 4.11779 0.663584 0
13 48 -5.13376 -5.1685 4.07685 0.657638 0
13 49 -5.1685 -5.20336 4.1015 0.651785 0
13 50 -5.20336 -5.25014 4.07683 0.645381 0
13 51 -5.25014 -5.29064 4.10469 0.63953 0
13 52 -5.29064 -5.32985 4.11369 0.633278 0
13 53 -5.32985 -5.3736 4.11903 0.627169 0
13 54 -5.3736 -5.40361 4.12832 0.621456 0
13 55 -5.40361 -5.45179 4.08585 0.615447 0
13 56 -5.45179 -5.4841 4.15442 0.609538 0
13 57 -5.4841 -5.52523 4.1724 0.602965 0
13 58 -5.52523 -5.57785 4.15359 0.596872 0
13 59 -5.57785 -5.61472 4.14695 0.591628 0
13 60 -5.61472 -5.65311 4.18998 0.585717 0
13 61 -5.65311 -5.69996 4.17991 0.579388 0
13 62 -5.69996 -5.73517 4.25447 0.57393 0
13 63 -5.73517 -5.77487 4.20555 0.568583 0
13 64 -5.77487 -5.82072 4.25069 0.562755 0
13 65 -5.82072 -5.86241 4.3166 0.557189 0
13 66 -5.86241 -5.89909 4.28036 0.55206 0
13 67 -5.89909 -5.94743 4.32454 0.546158 0
13 68 -5.94743 -5.99498 4.31398 0.540166 0
13 69 -5.99498 -6.02467 4.35621 0.534439 0
13 70 -6.02467 -6.06184 4.33899 0.529928 0
13 71 -6.06184 -6.10964 4.45223 0.523654 0
13 72 -6.10964 -6.15697 4.39802 0.518 0
13 73 -6.15697 -6.19612 4.37135 0.513529 0
13 74 -6.19612 -6.23892 4.51697 0.507295 0
13 75 -6.23892 -6.27095 4.48937 0.503051 0
13 76 -6.27095 -6.31642 4.47265 0.49746 0
13 77 -6.31642 -6.36226 4.58191 0.492038 0
13 78 -6.36226 -6.4033 4.66855 0.486377 0
13 79 -6.4033 -6.44864 4.55828 0.481983 0
13 80 -6.44864 -6.4844 4.54515 0.476421 0
13 81 -6.4844 -6.53043 4.60332 0.471836 0
13 82 -6.53043 -6.57494 4.70985 0.465913 0
13 83 -6.57494 -6.6068 4.67878 0.461728 0
13 84 -6.6068 -6.6617 4.71026 0.456518 0
13 85 -6.6617 -6.70671 4.74153 0.450558 0
13 86 -6.70671 -6.73593 4.90543 0.446792 0
13 87 -6.73593 -6.79578 4.65221 0.440904 0
13 88 -6.79578 -6.82872 4.84204 0.436969 0
13 89 -6.82872 -6.88437 4.81298 0.431497 0
13 90 -6.88437 -6.92418 4.89518 0.426721 0
13 91 -6.92418 -6.96595 4.78722 0.422592 0
13 92 -6.96595 -6.99991 4.9478 0.418011 0
13 93 -6.99991 -7.04376 5.02684 0.413303 0
13 94 -7.04376 -7.08491 4.84927 0.408747 0
13 95 -7.08491 -7.13399 5.00339 0.403272 0
13 96 -7.13399 -7.16928 5.02963 0.399698 0
13 97 -7.16928 -7.2281 4.93873 0.394567 0
13 98 -7.2281 -7.25302 5.39295 0.390616 0
13 99 -7.25302 -7.31309 4.97545 0.386657 0
13 100 -7.31309 -7.34402 4.96876 0.381888 0
13 101 -7.34402 -7.38765 5.00453 0.3782 0
13 102 -7.38765 -7.42661 4.98848 0.373774 0
13 103 -7.42661 -7.46842 5.33354 0.368929 0
13 104 -7.46842 -7.48916 4.9576 0.36668 0
13 105 -7.48916 -7.56022 4.6822 0.361483 0
13 106 -7.56022 -7.59672 5.15431 0.357544 0
13 107 -7.59672 -7.63018 5.2601 0.354101 0
13 108 -7.63018 -7.66885 5.30306 0.350035 0
13 109 -7.66885 -7.70706 5.50498 0.346179 0
13 110 -7.70706 -7.73269 5.29995 0.343052 0
13 111 -7.73269 -7.78796 5.40093 0.338522 0
13 112 -7.78796 -7.82228 5.35404 0.335757 0
13 113 -7.82228 -7.84495 5.40481 0.33211 0
13 114 -7.84495 -7.90337 5.23393 0.328082 0
13 115 -7.90337 -7.94095 4.77827 0.32428 0
13 116 -7.94095 -7.96825 5.87069 0.320921 0
13 117 -7.96825 -8.00533 4.87625 0.318014 0
13 118 -8.00533 -8.03646 5.27567 0.314846 0
13 119 -8.03646 -8.06302 5.42548 0.312423 0
13 120 -8.06302 -8.09906 5.06526 0.308389 0
13 121 -8.09906 -8.14986 4.70708 0.304985 0
13 122 -8.14986 -8.16877 4.85848 0.302283 0
13 123 -8.16877 -8.20699 4.86595 0.299567 0
13 124 -8.20699 -8.23641 4.80989 0.296762 0
13 125 -8.23641 -8.25843 4.51282 0.294406 0
13 126 -8.25843 -8.29457 5.40799 0.29107 0
13 127 -8.29457 -8.32152 4.1776 0.288696 0
13 128 -8.32152 -8.34492 4.89484 0.286425 0
13 129 -8.34492 -8.38315 4.71851 0.282907 0
13 130 -8.38315 -8.41187 4.26903 0.280834 0
13 131 -8.41187 -8.42314 4.30327 0.278347 0
13 132 -8.42314 -8.45605 3.81761 0.27644 0
13 133 -8.45605 -8.47876 3.86409 0.273755 0
13 134 -8.47876 -8.49274 5.12812 0.271383 0
13 135 -8.49274 -8.52684 4.5072 0.268948 0
13 136 -8.52684 -8.5456 5.15472 0.266476 0
13 137 -8.5456 -8.57965 4.2922 0.264361 0
13 138 -8.57965 -8.59161 5.10358 0.26238 0
13 139 -8.59161 -8.62558 4.20809 0.259704 0
13 140 -8.62558 -8.64336 3.92647 0.258266 0
13 141 -8.64336 -8.66318 3.78873 0.255433 0
13 142 -8.66318 -8.68373 7.21547 0.253982 0
13 143 -8.68373 -8.70484 3.54201 0.252315 0
13 144 -8.70484 -8.71837 4.43755 0.250859 0
13 145 -8.71837 -8.72995 7.99548 0.248849 0
13 146 -8.72995 -8.74761 4.57313 0.247059 0
13 147 -8.74761 -8.76021 18.6905 0.244539 0
13 148 -8.76021 -8.80344 3.76952 0.241735 0
13 149 -8.80344 -8.81229 5.54567 0.239986 0
13 150 -8.81229 -8.83537 3.90152 0.238133 0
13 151 -8.83537 -8.85034 4.09347 0.236426 0
13 152 -8.85034 -8.86609 2.77078 0.235233 0
13 153 -8.86609 -8.88003 4.22662 0.23374 0
13 154 -8.88003 -8.89568 2.90296 0.232403 0
13 155 -8.89568 -8.90156 6.73523 0.230186 0
13 156 -8.90156 -8.92931 2.73142 0.228914 0
13 157 -8.92931 -8.94769 2.96645 0.226805 0
13 158 -8.94769 -8.96046 3.66464 0.224812 0
13 159 -8.96046 -8.96825 2.39501 0.224177 0
13 160 -8.96825 -8.97934 6.18897 0.222413 0
13 161 -8.97934 -8.9978 2.81704 0.220815 0
13 162 -8.9978 -9.01187 2.9688 0.218231 0
13 163 -9.01187 -9.02701 1.70903 0.217688 0
13 164 -9.02701 -9.03422 1.81838 0.216637 0
13 165 -9.03422 -9.0416 2.37012 0.215643 0
13 166 -9.0416 -9.04415 5.1966 0.214921 0
13 167 -9.04415 -9.06018 5.54168 0.212795 0
13 168 -9.06018 -9.07341 2.31468 0.21246 0
13 169 -9.07341 -9.08672 2.62042 0.210418 0
13 170 -9.08672 -9.09303 1.95242 0.208968 0
13 171 -9.09303 -9.10008 2.18931 0.208841 0
13 172 -9.10008 -9.11184 2.32953 0.206486 0
13 173 -9.11184 -9.12236 2.32512 0.205776 0
13 174 -9.12236 -9.13492 3.95817 0.204423 0
13 175 -9.13492 -9.14224 2.18156 0.203441 0
13 176 -9.14224 -9.12782 152.087 0.201142 1
13 177 -9.12782 -9.16934 1.4237 0.200595 0
13 178 -9.16934 -9.17082 1.93359 0.199638 0
13 179 -9.17082 -9.18035 5.44486 0.198036 0
13 180 -9.18035 -9.19682 1.42256 0.196849 0
13 181 -9.19682 -9.20132 1.17406 0.19643 0
13 182 -9.20132 -9.21066 1.23975 0.194778 0
13 183 -9.21066 -9.21862 1.30304 0.193253 0
13 184 -9.21862 -9.21991 3.58812 0.192383 0
13 185 -9.21991 -9.22918 1.61861 0.191883 0
13 186 -9.22918 -9.23881 1.30548 0.19066 0
13 187 -9.23881 -9.2543 1.61442 0.189218 0
13 188 -9.2543 -9.25443 1.30135 0.188356 0
13 189 -9.25443 -9.26356 1.26848 0.187062 0
13 190 -9.26356 -9.26349 1.44945 0.187047 1
13 191 -9.26349 -9.27522 1.12432 0.184919 0
13 192 -9.27522 -9.27959 1.51436 0.184173 0
13 193 -9.27959 -9.29741 0.979646 0.182411 0
13 194 -9.29741 -9.29468 0.931991 0.18223 1
13 195 -9.29468 -9.29827 1.24306 0.18136 0
13 196 -9.29827 -9.30915 1.59992 0.17979 0
13 197 -9.30915 -9.31683 1.06908 0.179024 0
13 198 -9.31683 -9.31917 0.876011 0.178395 0
13 199 -9.31917 -9.32485 1.04872 0.177752 0
13 200 -9.32485 -9.3271 1.26389 0.176257 0
14 0 1e+06 -5.01649 6.50057 1 0
14 1 -5.01649 -5.06622 6.36528 0.991442 0
14 2 -5.06622 -5.12994 6.20697 0.982864 0
14 3 -5.12994 -5.19115 6.09905 0.974461 0
14 4 -5.19115 -5.24987 5.95665 0.966086 0
14 5 -5.24987 -5.30666 5.87605 0.957768 0
14 6 -5.30666 -5.37287 5.76731 0.949384 0
14 7 -5.37287 -5.43037 5.64369 0.941499 0
14 8 -5.43037 -5.48085 5.51784 0.933626 0
14 9 -5.48085 -5.53879 5.40446 0.925427 0
14 10 -5.53879 -5.5784 5.29224 0.917287 0
14 11 -5.5784 -5.64522 5.17219 0.909316 0
14 12 -5.64522 -5.69783 5.12237 0.901989 0
14 13 -5.69783 -5.7373 4.98282 0.8943 0
14 14 -5.7373 -5.7972 4.87094 0.886714 0
14 15 -5.7972 -5.83819 4.80029 0.879196 0
14 16 -5.83819 -5.88811 4.72358 0.871811 0
14 17 -5.88811 -5.93228 4.58554 0.864214 0
14 18 -5.93228 -5.98645 4.54527 0.857098 0
14 19 -5.98645 -6.03033 4.45251 0.849998 0
14 20 -6.03033 -6.07202 4.38616 0.842814 0
14 21 -6.07202 -6.10638 4.33078 0.835872 0
14 22 -6.10638 -6.15231 4.28033 0.82888 0
14 23 -6.15231 -6.19967 4.18005 0.821752 0
14 24 -6.19967 -6.24542 4.12594 0.814831 0
14 25 -6.24542 -6.28181 4.06926 0.808293 0
14 26 -6.28181 -6.32902 3.98841 0.801163 0
14 27 -6.32902 -6.35856 3.92129 0.79488 0
14 28 -6.35856 -6.39971 3.88258 0.788767 0
14 29 -6.39971 -6.44439 3.82359 0.782134 0
14 30 -6.44439 -6.47662 3.78641 0.776305 0
14 31 -6.47662 -6.51505 3.73307 0.769545 0
14 32 -6.51505 -6.55194 3.70301 0.763349 0
14 33 -6.55194 -6.59346 3.65978 0.75616 0
14 34 -6.59346 -6.62313 3.64162 0.7506 0
14 35 -6.62313 -6.67135 3.54734 0.743972 0
14 36 -6.67135 -6.69321 3.5308 0.738612 0
14 37 -6.69321 -6.72413 3.51787 0.732591 0
14 38 -6.72413 -6.77398 3.48955 0.726563 0
14 39 -6.77398 -6.80835 3.46425 0.720237 0
14 40 -6.80835 -6.84041 3.41262 0.714705 0
14 41 -6.84041 -6.87094 3.39575 0.708728 0
14 42 -6.87094 -6.91657 3.39591 0.702678 0
14 43 -6.91657 -6.94068 3.36674 0.697149 0
14 44 -6.94068 -6.97671 3.33288 0.691389 0
14 45 -6.97671 -7.00645 3.33909 0.68596 0
14 46 -7.00645 -7.04251 3.29917 0.68095 0
14 47 -7.04251 -7.07764 3.31739 0.675503 0
14 48 -7.07764 -7.10752 3.32037 0.668667 0
14 49 -7.10752 -7.13833 3.30046 0.664493 0
14 50 -7.13833 -7.17667 3.26734 0.658567 0
14 51 -7.17667 -7.20693 3.27414 0.653315 0
14 52 -7.20693 -7.23534 3.29418 0.647739 0
14 53 -7.23534 -7.26616 3.27702 0.643241 0
14 54 -7.26616 -7.30071 3.27558 0.637593 0
14 55 -7.30071 -7.3298 3.30767 0.632982 0
14 56 -7.3298 -7.36236 3.26232 0.627684 0
14 57 -7.36236 -7.40197 3.28136 0.623306 0
14 58 -7.40197 -7.43471 3.28617 0.617315 0
14 59 -7.43471 -7.47064 3.28091 0.611675 0
14 60 -7.47064 -7.48916 3.29366 0.608186 0
14 61 -7.48916 -7.53186 3.27971 0.602434 0
14 62 -7.53186 -7.56892 3.2853 0.597789 0
14 63 -7.56892 -7.58826 3.32142 0.593016 0
14 64 -7.58826 -7.62626 3.30536 0.588161 0
14 65 -7.62626 -7.65767 3.35141 0.58316 0
14 66 -7.65767 -7.6954 3.33127 0.578363 0
14 67 -7.6954 -7.71737 3.37291 0.574015 0
14 68 -7.71737 -7.75731 3.34909 0.569102 0
14 69 -7.75731 -7.78398 3.41076 0.56453 0
14 70 -7.78398 -7.82396 3.40768 0.559244 0
14 71 -7.82396 -7.85659 3.42667 0.555354 0
14 72 -7.85659 -7.88686 3.42666 0.550487 0
14 73 -7.88686 -7.91687 3.46634 0.545934 0
14 74 -7.91687 -7.94494 3.45963 0.542535 0
14 75 -7.94494 -7.97977 3.50981 0.538248 0
14 76 -7.97977 -8.01661 3.54858 0.533125 0
14 77 -8.01661 -8.04608 3.53813 0.529361 0
14 78 -8.04608 -8.0782 3.52423 0.525008 0
14 79 -8.0782 -8.11411 3.51626 0.51999 0
14 80 -8.11411 -8.1508 3.59941 0.516607 0
14 81 -8.1508 -8.19081 3.56214 0.511353 0
14 82 -8.19081 -8.21098 3.5552 0.508782 0
14 83 -8.21098 -8.25562 3.60687 0.504094 0
14 84 -8.25562 -8.28668 3.58731 0.499274 0
14 85 -8.28668 -8.31962 3.57183 0.495575 0
14 86 -8.31962 -8.34177 3.61623 0.492969 0
14 87 -8.34177 -8.38873 3.58397 0.488107 0
14 88 -8.38873 -8.41483 3.67187 0.484349 0
14 89 -8.41483 -8.45055 3.60416 0.481234 0
14 90 -8.45055 -8.47593 3.6223 0.478743 0
14 91 -8.47593 -8.51956 3.60763 0.47296 0
14 92 -8.51956 -8.54025 3.6948 0.470394 0
14 93 -8.54025 -8.57853 3.53945 0.466528 0
14 94 -8.57853 -8.61075 3.61049 0.462877 0
14 95 -8.61075 -8.63653 3.56811 0.459398 0
14 96 -8.63653 -8.66581 3.75837 0.456214 0
14 97 -8.66581 -8.70273 3.66014 0.453285 0
14 98 -8.70273 -8.73767 3.61561 0.449082 0
14 99 -8.73767 -8.76387 3.66549 0.446371 0
14 100 -8.76387 -8.79132 3.6427 0.443008 0
14 101 -8.79132 -8.81942 3.6921 0.44065 0
14 102 -8.81942 -8.85166 3.43502 0.437921 0
14 103 -8.85166 -8.87427 3.74391 0.434148 0
14 104 -8.87427 -8.91578 3.60631 0.430669 0
14 105 -8.91578 -8.94748 3.79411 0.42788 0
14 106 -8.94748 -8.96613 3.64739 0.425566 0
14 107 -8.96613 -8.99559 3.79507 0.422962 0
14 108 -8.99559 -9.0177 3.78045 0.420007 0
14 109 -9.0177 -9.04527 3.67268 0.41702 0
14 110 -9.04527 -9.07811 3.66426 0.414256 0
14 111 -9.07811 -9.10246 3.38154 0.411943 0
14 112 -9.10246 -9.12208 3.21344 0.40938 0
14 113 -9.12208 -9.15842 3.3965 0.40623 0
14 114 -9.15842 -9.17106 3.48797 0.404634 0
14 115 -9.17106 -9.19565 3.35937 0.402522 0
14 116 -9.19565 -9.21676 3.46912 0.399902 0
14 117 -9.21676 -9.24075 3.29122 0.397842 0
14 118 -9.24075 -9.25638 3.78661 0.395641 0
14 119 -9.25638 -9.28436 3.28311 0.393742 0
14 120 -9.28436 -9.31155 2.88264 0.391272 0
14 121 -9.31155 -9.32376 3.55346 0.389288 0
14 122 -9.32376 -9.33439 3.8899 0.387751 0
14 123 -9.33439 -9.36267 3.09606 0.385021 0
14 124 -9.36267 -9.37809 2.72088 0.383422 0
14 125 -9.37809 -9.39795 3.05272 0.381827 0
14 126 -9.39795 -9.40391 3.40762 0.379979 0
14 127 -9.40391 -9.43403 2.29462 0.377942 0
14 128 -9.43403 -9.44454 2.71478 0.376834 0
14 129 -9.44454 -9.46205 3.05911 0.373495 0
14 130 -9.46205 -9.47064 2.75023 0.373442 0
14 131 -9.47064 -9.49154 1.72048 0.371823 0
14 132 -9.49154 -9.50558 2.34018 0.369537 0
14 133 -9.50558 -9.51807 2.56563 0.368506 0
14 134 -9.51807 -9.53047 2.45144 0.366324 0
14 135 -9.53047 -9.54319 2.06309 0.365492 0
14 136 -9.54319 -9.54888 3.36889 0.364366 0
14 137 -9.54888 -9.5653 1.82052 0.362796 0
14 138 -9.5653 -9.57037 2.40166 0.361 0
14 139 -9.57037 -9.58125 1.55097 0.360901 0
14 140 -9.58125 -9.58507 4.03854 0.359296 0
14 141 -9.58507 -9.60094 2.97523 0.356988 0
14 142 -9.60094 -9.61901 1.16 0.355186 0
14 143 -9.61901 -9.61971 3.66753 0.353994 0
14 144 -9.61971 -9.63411 1.27381 0.353395 0
14 145 -9.63411 -9.63547 2.56734 0.351916 0
14 146 -9.63547 -9.64529 2.60017 0.350533 0
14 147 -9.64529 -9.64739 2.28036 0.349745 0
14 148 -9.64739 -9.65917 1.16493 0.348542 0
14 149 -9.65917 -9.66033 2.71309 0.347298 0
14 150 -9.66033 -9.67874 1.03976 0.346362 0
14 151 -9.67874 -9.68949 0.960635 0.344802 0
14 152 -9.68949 -9.67876 20.2998 0.344216 1
14 153 -9.67876 -9.69637 0.809643 0.343333 0
14 154 -9.69637 -9.70522 1.07891 0.340856 0
14 155 -9.70522 -9.70633 1.05994 0.340522 0
14 156 -9.70633 -9.71066 0.75096 0.340086 0
14 157 -9.71066 -9.71528 1.85687 0.338575 0
14 158 -9.71528 -9.7194 1.6394 0.338063 0
14 159 -9.7194 -9.72436 1.19014 0.337062 0
14 160 -9.72436 -9.7355 1.02036 0.335552 0
14 161 -9.7355 -9.73629 0.846598 0.334782 0
14 162 -9.73629 -9.73625 1.57433 0.333903 1
14 163 -9.73625 -9.74784 0.671958 0.331838 0
14 164 -9.74784 -9.7486 0.635784 0.332507 0
14 165 -9.7486 -9.75353 0.721362 0.33161 0
14 166 -9.75353 -9.75656 0.694393 0.330908 0
14 167 -9.75656 -9.76066 0.606838 0.329315 0
14 168 -9.76066 -9.76033 0.703393 0.328469 1
14 169 -9.76033 -9.7705 0.662558 0.327164 0
14 170 -9.7705 -9.77418 0.581643 0.32691 0
14 171 -9.77418 -9.77573 0.574323 0.325488 0
14 172 -9.77573 -9.78188 0.604592 0.324099 0
14 173 -9.78188 -9.78415 0.597172 0.323652 0
14 174 -9.78415 -9.78265 0.623181 0.324877 1
14 175 -9.78265 -9.78721 0.589577 0.323523 0
14 176 -9.78721 -9.78616 0.561077 0.323557 1
14 177 -9.78616 -9.78997 0.657902 0.321676 0
14 178 -9.78997 -9.79047 0.573279 0.321229 0
14 179 -9.79047 -9.78954 4.95375 0.319536 1
14 180 -9.78954 -9.8012 0.541973 0.318833 0
14 181 -9.8012 -9.7989 0.564378 0.318894 1
14 182 -9.7989 -9.79745 5.5508 0.317216 1
14 183 -9.79745 -9.81071 0.538622 0.316498 0
14 184 -9.81071 -9.81641 0.52984 0.315607 0
14 185 -9.81641 -9.81606 0.526759 0.315094 1
14 186 -9.81606 -9.82286 0.519879 0.314125 0
14 187 -9.82286 -9.82137 0.5384 0.314086 1
14 188 -9.82137 -9.82281 0.517441 0.31287 0
14 189 -9.82281 -9.8281 0.517312 0.312089 0
14 190 -9.8281 -9.82776 0.611151 0.311225 1
14 191 -9.82776 -9.83637 0.511335 0.310367 0
14 192 -9.83637 -9.8362 0.516517 0.309198 1
14 193 -9.8362 -9.83375 0.513987 0.3105 1
14 194 -9.83375 -9.83219 0.512895 0.309761 1
14 195 -9.83219 -9.8424 0.517951 0.308441 0
14 196 -9.8424 -9.84362 0.51167 0.307766 0
14 197 -9.84362 -9.8415 0.519102 0.308134 1
14 198 -9.8415 -9.84451 0.515521 0.307209 0
14 199 -9.84451 -9.84277 0.515007 0.306029 1
14 200 -9.84277 -9.8444 0.507904 0.306552 0
14 201 -9.8444 -9.85052 0.514769 0.304707 0
14 202 -9.85052 -9.85045 0.510449 0.304731 1
14 203 -9.85045 -9.85231 0.51103 0.303714 0
14 204 -9.85231 -9.85952 0.513676 0.302836 0
15 0 1e+06 -0.0008125 4.0078 1 0
15 1 -0.0008125 -0.0351338 3.98098 0.993058 0
15 2 -0.0351338 -0.0831057 4.0092 0.986057 0
15 3 -0.0831057 -0.121175 4.02963 0.978993 0
15 4 -0.121175 -0.151678 4.06265 0.971989 0
15 5 -0.151678 -0.202285 4.07872 0.964761 0
15 6 -0.202285 -0.245744 4.09798 0.95765 0
15 7 -0.245744 -0.280784 4.09699 0.950811 0
15 8 -0.280784 -0.33043 4.12149 0.943465 0
15 9 -0.33043 -0.367087 4.13007 0.936154 0
15 10 -0.367087 -0.405544 4.13643 0.929202 0
15 11 -0.405544 -0.443945 4.17702 0.921788 0
15 12 -0.443945 -0.494877 4.14522 0.914554 0
15 13 -0.494877 -0.534209 4.21057 0.907205 0
15 14 -0.534209 -0.573746 4.2107 0.899626 0
15 15 -0.573746 -0.611269 4.27726 0.892588 0
15 16 -0.611269 -0.659291 4.28107 0.885065 0
15 17 -0.659291 -0.705243 4.30197 0.87776 0
15 18 -0.705243 -0.746375 4.37726 0.870376 0
15 19 -0.746375 -0.792466 4.3699 0.862808 0
15 20 -0.792466 -0.829746 4.41747 0.855657 0
15 21 -0.829746 -0.887937 4.44258 0.847769 0
15 22 -0.887937 -0.917221 4.49818 0.840228 0
15 23 -0.917221 -0.971845 4.51316 0.833137 0
15 24 -0.971845 -1.00497 4.56412 0.825774 0
15 25 -1.00497 -1.05615 4.56351 0.817889 0
15 26 -1.05615 -1.09813 4.66137 0.810007 0
15 27 -1.09813 -1.14735 4.68408 0.803196 0
15 28 -1.14735 -1.18639 4.71509 0.795986 0
15 29 -1.18639 -1.23716 4.74739 0.788093 0
15 30 -1.23716 -1.27665 4.8191 0.780325 0
15 31 -1.27665 -1.33521 4.8531 0.772358 0
15 32 -1.33521 -1.37936 4.92784 0.764959 0
15 33 -1.37936 -1.42829 4.96195 0.757263 0
15 34 -1.42829 -1.48027 5.0569 0.749316 0
15 35 -1.48027 -1.53719 5.05299 0.742022 0
15 36 -1.53719 -1.57984 5.05667 0.734622 0
15 37 -1.57984 -1.62386 5.14802 0.726638 0
15 38 -1.62386 -1.68645 5.22205 0.718924 0
15 39 -1.68645 -1.74523 5.30145 0.711304 0
15 40 -1.74523 -1.79375 5.31637 0.704214 0
15 41 -1.79375 -1.83506 5.42688 0.696197 0
15 42 -1.83506 -1.89524 5.47185 0.688266 0
15 43 -1.89524 -1.95054 5.53929 0.680594 0
15 44 -1.95054 -2.00173 5.58377 0.672848 0
15 45 -2.00173 -2.06499 5.6304 0.665309 0
15 46 -2.06499 -2.12727 5.73028 0.657425 0
15 47 -2.12727 -2.17668 5.85842 0.649245 0
15 48 -2.17668 -2.24718 5.86115 0.641632 0
15 49 -2.24718 -2.29136 5.95818 0.634417 0
15 50 -2.29136 -2.34771 6.04784 0.626667 0
15 51 -2.34771 -2.4114 6.09266 0.619054 0
15 52 -2.4114 -2.47402 6.20507 0.611489 0
15 53 -2.47402 -2.54405 6.25929 0.60313 0
15 54 -2.54405 -2.59065 6.36899 0.596047 0
15 55 -2.59065 -2.66974 6.40261 0.587731 0
15 56 -2.66974 -2.72347 6.4441 0.580838 0
15 57 -2.72347 -2.78032 6.59799 0.572793 0
15 58 -2.78032 -2.83978 6.6961 0.565524 0
15 59 -2.83978 -2.92386 6.74075 0.5574 0
15 60 -2.92386 -2.97985 6.86167 0.550447 0
15 61 -2.97985 -3.06088 6.90791 0.542118 0
15 62 -3.06088 -3.11486 6.98757 0.534922 0
15 63 -3.11486 -3.19506 7.04039 0.527796 0
15 64 -3.19506 -3.2579 7.17093 0.519994 0
15 65 -3.2579 -3.33225 7.17879 0.512326 0
15 66 -3.33225 -3.40404 7.30217 0.505301 0
15 67 -3.40404 -3.47678 7.47265 0.497173 0
15 68 -3.47678 -3.53754 7.59769 0.489849 0
15 69 -3.53754 -3.62462 7.53274 0.482957 0
15 70 -3.62462 -3.68772 7.75018 0.475173 0
15 71 -3.68772 -3.76788 7.6575 0.46805 0
15 72 -3.76788 -3.83501 7.94312 0.460095 0
15 73 -3.83501 -3.91399 8.01817 0.453628 0
15 74 -3.91399 -3.99479 7.95319 0.446135 0
15 75 -3.99479 -4.0588 8.11921 0.439992 0
15 76 -4.0588 -4.13835 8.16177 0.43224 0
15 77 -4.13835 -4.20612 8.41287 0.42628 0
15 78 -4.20612 -4.29557 8.45832 0.418254 0
15 79 -4.29557 -4.36751 8.46084 0.41175 0
15 80 -4.36751 -4.44557 8.44121 0.405478 0
15 81 -4.44557 -4.52771 8.57194 0.397615 0
15 82 -4.52771 -4.59817 8.67904 0.391101 0
15 83 -4.59817 -4.67961 8.75362 0.384693 0
15 84 -4.67961 -4.75855 8.92145 0.37828 0
15 85 -4.75855 -4.83207 9.06871 0.372019 0
15 86 -4.83207 -4.91161 9.10993 0.365651 0
15 87 -4.91161 -5.00454 8.71356 0.358882 0
15 88 -5.00454 -5.06961 9.02757 0.353019 0
15 89 -5.06961 -5.14872 9.3461 0.346409 0
15 90 -5.14872 -5.22474 9.17051 0.340199 0
15 91 -5.22474 -5.30084 9.42904 0.334218 0
15 92 -5.30084 -5.38494 9.33209 0.328269 0
15 93 -5.38494 -5.46062 8.93007 0.322813 0
15 94 -5.46062 -5.55263 9.14076 0.316087 0
15 95 -5.55263 -5.63104 9.57308 0.309859 0
15 96 -5.63104 -5.69783 9.27642 0.305853 0
15 97 -5.69783 -5.77149 9.28961 0.299822 0
15 98 -5.77149 -5.83977 9.01228 0.295066 0
15 99 -5.83977 -5.91876 9.14951 0.289102 0
15 100 -5.91876 -5.9794 8.82087 0.284972 0
15 101 -5.9794 -6.04942 9.05261 0.279472 0
15 102 -6.04942 -6.12097 9.785 0.274278 0
15 103 -6.12097 -6.17882 9.74021 0.270098 0
15 104 -6.17882 -6.26038 9.6881 0.264212 0
15 105 -6.26038 -6.32466 9.72337 0.259831 0
15 106 -6.32466 -6.38404 10.1961 0.25563 0
15 107 -6.38404 -6.45506 10.3539 0.250622 0
15 108 -6.45506 -6.51388 9.88053 0.246205 0
15 109 -6.51388 -6.58174 8.55252 0.242072 0
15 110 -6.58174 -6.64912 9.11099 0.237292 0
15 111 -6.64912 -6.69764 9.1632 0.234142 0
15 112 -6.69764 -6.77384 7.87369 0.229312 0
15 113 -6.77384 -6.81858 10.0017 0.225058 0
15 114 -6.81858 -6.85006 9.46602 0.222349 0
15 115 -6.85006 -6.92088 7.31132 0.218501 0
15 116 -6.92088 -6.97682 7.83508 0.214857 0
15 117 -6.97682 -7.02665 8.78942 0.211021 0
15 118 -7.02665 -7.07729 9.46249 0.207939 0
15 119 -7.07729 -7.12123 7.98307 0.204103 0
15 120 -7.12123 -7.16753 7.57101 0.200269 0
15 121 -7.16753 -7.21046 7.2059 0.198535 0
15 122 -7.21046 -7.24603 7.8122 0.195549 0
15 123 -7.24603 -7.29472 7.91747 0.191881 0
15 124 -7.29472 -7.32764 8.37063 0.189736 0
15 125 -7.32764 -7.36946 7.68905 0.186524 0
15 126 -7.36946 -7.40689 8.59368 0.18405 0
15 127 -7.40689 -7.44987 9.28098 0.180722 0
15 128 -7.44987 -7.48662 8.63187 0.177739 0
15 129 -7.48662 -7.53232 7.29897 0.175087 0
15 130 -7.53232 -7.55453 7.12529 0.173225 0
15 131 -7.55453 -7.60458 6.39907 0.169702 0
15 132 -7.60458 -7.63522 6.95461 0.167051 0
15 133 -7.63522 -7.68409 6.27774 0.16459 0
15 134 -7.68409 -7.70498 9.74332 0.162883 0
15 135 -7.70498 -7.73192 5.01964 0.161254 0
15 136 -7.73192 -7.7563 7.07012 0.158841 0
15 137 -7.7563 -7.79876 8.36249 0.155206 0
15 138 -7.79876 -7.81183 6.58271 0.154648 0
15 139 -7.81183 -7.84759 4.53233 0.15229 0
15 140 -7.84759 -7.86117 20.9951 0.14998 0
15 141 -7.86117 -7.90718 5.52113 0.147831 0
15 142 -7.90718 -7.92528 10.6641 0.145041 0
15 143 -7.92528 -7.95708 5.10914 0.144037 0
15 144 -7.95708 -8.00038 3.98342 0.140957 0
15 145 -8.00038 -8.0061 13.3618 0.139765 0
15 146 -8.0061 -8.04266 4.18689 0.137724 0
15 147 -8.04266 -8.05745 6.81789 0.136173 0
15 148 -8.05745 -8.08335 3.64402 0.134748 0
15 149 -8.08335 -8.10795 4.99908 0.131955 0
15 150 -8.10795 -8.12298 7.75481 0.131304 0
15 151 -8.12298 -8.1565 4.58369 0.129472 0
15 152 -8.1565 -8.1631 4.0274 0.127961 0
15 153 -8.1631 -8.21214 4.10148 0.125209 0
15 154 -8.21214 -8.22485 4.06698 0.123974 0
15 155 -8.22485 -8.23911 4.2225 0.122626 0
15 156 -8.23911 -8.25542 2.84585 0.121488 0
15 157 -8.25542 -8.27556 2.48598 0.120439 0
15 158 -8.27556 -8.29627 3.84048 0.11824 0
15 159 -8.29627 -8.31128 4.32624 0.117339 0
15 160 -8.31128 -8.32247 3.6213 0.115803 0
15 161 -8.32247 -8.3589 3.19862 0.113573 0
15 162 -8.3589 -8.35469 6.11873 0.113473 1
15 163 -8.35469 -8.38084 2.61473 0.112426 0
15 164 -8.38084 -8.38167 2.28447 0.111564 0
15 165 -8.38167 -8.40248 8.6231 0.109599 0
15 166 -8.40248 -8.41717 3.79123 0.109002 0
15 167 -8.41717 -8.44153 4.02197 0.106859 0
15 168 -8.44153 -8.44566 10.2893 0.106293 0
15 169 -8.44566 -8.4542 8.72497 0.105748 0
15 170 -8.4542 -8.45681 112.37 0.103607 0
15 171 -8.45681 -8.49663 4.76476 0.102369 0
15 172 -8.49663 -8.51408 9.54719 0.100594 0
15 173 -8.51408 -8.53649 1.9601 0.0989418 0
15 174 -8.53649 -8.54439 29.369 0.098426 0
15 175 -8.54439 -8.57521 1.62545 0.0968756 0
15 176 -8.57521 -8.57463 2.26572 0.0965381 1
15 177 -8.57463 -8.59244 2.04034 0.0951627 0
15 178 -8.59244 -8.61564 1.98951 0.093092 0
15 179 -8.61564 -8.61204 1.44952 0.0943848 1
15 180 -8.61204 -8.61699 1.52002 0.0933794 0
15 181 -8.61699 -8.62165 11.1846 0.0920948 0
15 182 -8.62165 -8.63956 1.46227 0.0914357 0
15 183 -8.63956 -8.65326 2.39956 0.0901251 0
15 184 -8.65326 -8.66603 1.47788 0.0888947 0
15 185 -8.66603 -8.68131 1.45497 0.0879277 0
15 186 -8.68131 -8.68928 1.41373 0.0872657 0
15 187 -8.68928 -8.69886 2.07948 0.0864365 0
15 188 -8.69886 -8.71245 1.22166 0.0856643 0
15 189 -8.71245 -8.70382 67.7598 0.0845456 1
15 190 -8.70382 -8.72086 1.77465 0.0840688 0
15 191 -8.72086 -8.74767 1.15891 0.0825851 0
15 192 -8.74767 -8.75995 1.34022 0.0813718 0
15 193 -8.75995 -8.77467 1.09951 0.0803983 0
15 194 -8.77467 -8.77718 1.15237 0.0799396 0
15 195 -8.77718 -8.77448 1.24772 0.0799284 1
15 196 -8.77448 -8.79957 1.21663 0.0778516 0
15 197 -8.79957 -8.80233 1.28307 0.0777211 0
15 198 -8.80233 -8.81079 1.06848 0.0771812 0
15 199 -8.81079 -8.81777 1.06463 0.0766453 0
15 200 -8.81777 -8.83705 1.0199 0.0753846 0
15 201 -8.83705 -8.83947 1.91211 0.0748639 0
16 0 1e+06 -8.0074 7.9816 1 0
16 1 -8.0074 -8.07723 7.73514 0.991031 0
16 2 -8.07723 -8.16629 7.53854 0.982275 0
16 3 -8.16629 -8.21702 7.31546 0.973779 0
16 4 -8.21702 -8.29914 7.0395 0.96512 0
16 5 -8.29914 -8.38185 6.81937 0.956717 0
16 6 -8.38185 -8.44459 6.68756 0.94815 0
16 7 -8.44459 -8.50897 6.45716 0.940025 0
16 8 -8.50897 -8.56447 6.26414 0.932034 0
16 9 -8.56447 -8.62869 6.04577 0.924044 0
16 10 -8.62869 -8.69564 5.85496 0.915985 0
16 11 -8.69564 -8.74201 5.69305 0.908682 0
16 12 -8.74201 -8.80396 5.51238 0.900729 0
16 13 -8.80396 -8.8755 5.33352 0.893404 0
16 14 -8.8755 -8.91485 5.1451 0.885927 0
16 15 -8.91485 -8.96274 5.02395 0.878933 0
16 16 -8.96274 -9.01839 4.87527 0.871537 0
16 17 -9.01839 -9.06491 4.70622 0.864714 0
16 18 -9.06491 -9.11757 4.5485 0.857655 0
16 19 -9.11757 -9.15917 4.40573 0.850664 0
16 20 -9.15917 -9.20035 4.27831 0.844147 0
16 21 -9.20035 -9.24438 4.14378 0.837608 0
16 22 -9.24438 -9.28732 3.98617 0.831232 0
16 23 -9.28732 -9.32493 3.8844 0.825489 0
16 24 -9.32493 -9.36015 3.80436 0.818908 0
16 25 -9.36015 -9.40404 3.68054 0.812559 0
16 26 -9.40404 -9.43909 3.56013 0.806718 0
16 27 -9.43909 -9.48369 3.44598 0.800366 0
16 28 -9.48369 -9.50985 3.33027 0.794725 0
16 29 -9.50985 -9.53833 3.24479 0.789281 0
16 30 -9.53833 -9.57361 3.12639 0.783734 0
16 31 -9.57361 -9.61174 3.05592 0.77824 0
16 32 -9.61174 -9.63127 2.9411 0.772579 0
16 33 -9.63127 -9.66517 2.85898 0.767784 0
16 34 -9.66517 -9.68751 2.7767 0.762821 0
16 35 -9.68751 -9.72415 2.69538 0.757225 0
16 36 -9.72415 -9.74219 2.61324 0.752495 0
16 37 -9.74219 -9.76942 2.54807 0.74723 0
16 38 -9.76942 -9.79984 2.4671 0.742343 0
16 39 -9.79984 -9.82761 2.40206 0.737519 0
16 40 -9.82761 -9.84652 2.35856 0.732735 0
16 41 -9.84652 -9.87576 2.23908 0.728886 0
16 42 -9.87576 -9.88937 2.19683 0.724329 0
16 43 -9.88937 -9.90225 2.14793 0.719966 0
16 44 -9.90225 -9.93724 2.06639 0.715524 0
16 45 -9.93724 -9.95599 2.02749 0.710616 0
16 46 -9.95599 -9.97491 1.96876 0.706633 0
16 47 -9.97491 -9.98986 1.926 0.70269 0
16 48 -9.98986 -10.013 1.86316 0.698466 0
16 49 -10.013 -10.0309 1.80948 0.694685 0
16 50 -10.0309 -10.0549 1.755 0.69032 0
16 51 -10.0549 -10.07 1.72524 0.686796 0
16 52 -10.07 -10.0832 1.66955 0.683456 0
16 53 -10.0832 -10.102 1.63172 0.679374 0
16 54 -10.102 -10.1183 1.59262 0.67565 0
16 55 -10.1183 -10.1312 1.5451 0.672381 0
16 56 -10.1312 -10.1484 1.51255 0.668267 0
16 57 -10.1484 -10.1607 1.473 0.664944 0
16 58 -10.1607 -10.1776 1.43784 0.661372 0
16 59 -10.1776 -10.1876 1.40543 0.658571 0
16 60 -10.1876 -10.2035 1.37523 0.654412 0
16 61 -10.2035 -10.2171 1.3427 0.651831 0
16 62 -10.2171 -10.2256 1.30811 0.648548 0
16 63 -10.2256 -10.2411 1.27075 0.64564 0
16 64 -10.2411 -10.2491 1.25507 0.642551 0
16 65 -10.2491 -10.2588 1.22281 0.639822 0
16 66 -10.2588 -10.2727 1.20001 0.636401 0
16 67 -10.2727 -10.289 1.17695 0.63338 0
16 68 -10.289 -10.295 1.1448 0.63112 0
16 69 -10.295 -10.3102 1.11809 0.627666 0
16 70 -10.3102 -10.3177 1.10566 0.626024 0
16 71 -10.3177 -10.3293 1.07893 0.621845 0
16 72 -10.3293 -10.3435 1.0489 0.618859 0
16 73 -10.3435 -10.3509 1.0217 0.61683 0
16 74 -10.3509 -10.3616 1.01058 0.613568 0
16 75 -10.3616 -10.3638 0.991027 0.612094 0
16 76 -10.3638 -10.3762 0.965649 0.609448 0
16 77 -10.3762 -10.3843 0.949959 0.606598 0
16 78 -10.3843 -10.3952 0.929593 0.604417 0
16 79 -10.3952 -10.4015 0.919076 0.602161 0
16 80 -10.4015 -10.41 0.901319 0.599708 0
16 81 -10.41 -10.4224 0.883522 0.597224 0
16 82 -10.4224 -10.4263 0.870275 0.594932 0
16 83 -10.4263 -10.4336 0.853242 0.592301 0
16 84 -10.4336 -10.4419 0.831081 0.590767 0
16 85 -10.4419 -10.445 0.827097 0.588498 0
16 86 -10.445 -10.4607 0.822768 0.585877 0
16 87 -10.4607 -10.4635 0.796886 0.584037 0
16 88 -10.4635 -10.4695 0.783423 0.581619 0
16 89 -10.4695 -10.4779 0.771034 0.579638 0
16 90 -10.4779 -10.4833 0.766042 0.577408 0
16 91 -10.4833 -10.4919 0.758216 0.57557 0
16 92 -10.4919 -10.4972 0.737482 0.573434 0
16 93 -10.4972 -10.4993 0.727699 0.57184 0
16 94 -10.4993 -10.5125 0.719647 0.569026 0
16 95 -10.5125 -10.5173 0.710718 0.567738 0
16 96 -10.5173 -10.5215 0.692834 0.566468 0
16 97 -10.5215 -10.5251 0.683869 0.565059 0
16 98 -10.5251 -10.5342 0.679028 0.561789 0
16 99 -10.5342 -10.5349 0.677231 0.560639 0
16 100 -10.5349 -10.5445 0.658916 0.55876 0
16 101 -10.5445 -10.5495 0.6527 0.55693 0
16 102 -10.5495 -10.5559 0.647559 0.55429 0
16 103 -10.5559 -10.5605 0.634875 0.552824 0
16 104 -10.5605 -10.5646 0.631529 0.551952 0
16 105 -10.5646 -10.567 0.627594 0.550237 0
16 106 -10.567 -10.5766 0.622194 0.547739 0
16 107 -10.5766 -10.5797 0.61092 0.547174 0
16 108 -10.5797 -10.5822 0.605259 0.545292 0
16 109 -10.5822 -10.5876 0.59975 0.544274 0
16 110 -10.5876 -10.5914 0.594028 0.542097 0
16 111 -10.5914 -10.596 0.585579 0.540773 0
16 112 -10.596 -10.6023 0.577055 0.538741 0
16 113 -10.6023 -10.6065 0.579163 0.537763 0
16 114 -10.6065 -10.6136 0.565017 0.535748 0
16 115 -10.6136 -10.6145 0.56669 0.534513 0
16 116 -10.6145 -10.6169 0.562121 0.533135 0
16 117 -10.6169 -10.621 0.55948 0.53146 0
16 118 -10.621 -10.6264 0.552021 0.530119 0
16 119 -10.6264 -10.6289 0.546193 0.528554 0
16 120 -10.6289 -10.633 0.545882 0.527298 0
16 121 -10.633 -10.6363 0.540466 0.526079 0
16 122 -10.6363 -10.6398 0.529042 0.52436 0
16 123 -10.6398 -10.647 0.524571 0.523365 0
16 124 -10.647 -10.6475 0.527854 0.521854 0
16 125 -10.6475 -10.655 0.516637 0.520522 0
16 126 -10.655 -10.6567 0.515101 0.518841 0
16 127 -10.6567 -10.6584 0.513642 0.518309 0
16 128 -10.6584 -10.6655 0.513506 0.515939 0
16 129 -10.6655 -10.6631 0.509993 0.516381 1
16 130 -10.6631 -10.6668 0.508323 0.514541 0
16 131 -10.6668 -10.6717 0.498951 0.513032 0
16 132 -10.6717 -10.6747 0.499829 0.51209 0
16 133 -10.6747 -10.6753 0.494491 0.511587 0
16 134 -10.6753 -10.6795 0.489156 0.510014 0
16 135 -10.6795 -10.6816 0.485609 0.508616 0
16 136 -10.6816 -10.6889 0.488982 0.50672 0
16 137 -10.6889 -10.6905 0.482655 0.506356 0
16 138 -10.6905 -10.6937 0.486808 0.504323 0
16 139 -10.6937 -10.6943 0.482971 0.503566 0
16 140 -10.6943 -10.6985 0.479116 0.502508 0
16 141 -10.6985 -10.699 0.476331 0.501902 0
16 142 -10.699 -10.7002 0.474071 0.501458 0
16 143 -10.7002 -10.7068 0.470772 0.499652 0
16 144 -10.7068 -10.7101 0.465424 0.498403 0
16 145 -10.7101 -10.7114 0.468542 0.498311 0
16 146 -10.7114 -10.7115 0.467096 0.49665 0
16 147 -10.7115 -10.717 0.465667 0.495602 0
16 148 -10.717 -10.7174 0.459494 0.495263 0
16 149 -10.7174 -10.7238 0.461072 0.493868 0
16 150 -10.7238 -10.7231 0.458779 0.493389 1
16 151 -10.7231 -10.7251 0.460563 0.492646 0
16 152 -10.7251 -10.7237 0.457102 0.492604 1
16 153 -10.7237 -10.7263 0.457031 0.491205 0
16 154 -10.7263 -10.7259 0.453414 0.490785 1
16 155 -10.7259 -10.7332 0.455503 0.489578 0
16 156 -10.7332 -10.7354 0.456761 0.488515 0
16 157 -10.7354 -10.7391 0.456168 0.486684 0
16 158 -10.7391 -10.739 0.450865 0.486537 1
16 159 -10.739 -10.7398 0.448463 0.48534 0
16 160 -10.7398 -10.7397 0.442643 0.484087 1
16 161 -10.7397 -10.7425 0.446252 0.484611 0
16 162 -10.7425 -10.7468 0.440958 0.483294 0
16 163 -10.7468 -10.748 0.442618 0.482137 0
16 164 -10.748 -10.7514 0.443127 0.48049 0
16 165 -10.7514 -10.7559 0.438596 0.47966 0
16 166 -10.7559 -10.7573 0.438408 0.479002 0
16 167 -10.7573 -10.7573 0.435045 0.478391 0
16 168 -10.7573 -10.762 0.438993 0.476765 0
16 169 -10.762 -10.763 0.435943 0.476253 0
16 170 -10.763 -10.761 0.437285 0.475818 1
16 171 -10.761 -10.7685 0.436723 0.473549 0
16 172 -10.7685 -10.768 0.430554 0.473863 1
16 173 -10.768 -10.7687 0.430262 0.472983 0
16 174 -10.7687 -10.7709 0.43365 0.472584 0
16 175 -10.7709 -10.7751 0.426585 0.471028 0
16 176 -10.7751 -10.7747 0.433363 0.469926 1
16 177 -10.7747 -10.7768 0.426657 0.469683 0
16 178 -10.7768 -10.7785 0.426655 0.468425 0
16 179 -10.7785 -10.7782 0.431669 0.468039 1
16 180 -10.7782 -10.7841 0.426922 0.466476 0
16 181 -10.7841 -10.7858 0.428068 0.466804 0
16 182 -10.7858 -10.7848 0.426034 0.465834 1
16 183 -10.7848 -10.7878 0.425616 0.464238 0
16 184 -10.7878 -10.7908 0.42719 0.463319 0
16 185 -10.7908 -10.7931 0.423124 0.462868 0
16 186 -10.7931 -10.7944 0.425588 0.462177 0
16 187 -10.7944 -10.794 0.422801 0.461824 1
16 188 -10.794 -10.7943 0.423481 0.461663 0
16 189 -10.7943 -10.7995 0.426288 0.460015 0
16 190 -10.7995 -10.8 0.423618 0.458986 0
16 191 -10.8 -10.7989 0.425856 0.45853 1
16 192 -10.7989 -10.7996 0.421997 0.458842 0
16 193 -10.7996 -10.8047 0.421413 0.457257 0
16 194 -10.8047 -10.8056 0.420559 0.456603 0
16 195 -10.8056 -10.8098 0.424497 0.455196 0
16 196 -10.8098 -10.8139 0.421685 0.45406 0
16 197 -10.8139 -10.8122 0.422955 0.454355 1
16 198 -10.8122 -10.8127 0.421774 0.454576 0
16 199 -10.8127 -10.812 0.416623 0.454007 1
16 200 -10.812 -10.8144 0.42162 0.4536 0
16 201 -10.8144 -10.8153 0.41962 0.452475 0
16 202 -10.8153 -10.8155 0.418106 0.451564 0
17 0 1e+06 -5.00082 6.48736 1 0
17 1 -5.00082 -5.07222 6.34113 0.991323 0
17 2 -5.07222 -5.13054 6.23946 0.9828 0
17 3 -5.13054 -5.19092 6.12961 0.974361 0
17 4 -5.19092 -5.2486 5.97956 0.96595 0
17 5 -5.2486 -5.31157 5.89059 0.957513 0
17 6 -5.31157 -5.35883 5.7265 0.949106 0
17 7 -5.35883 -5.42576 5.61862 0.940981 0
17 8 -5.42576 -5.48326 5.54059 0.933008 0
17 9 -5.48326 -5.53766 5.37706 0.924885 0
17 10 -5.53766 -5.58727 5.28622 0.917218 0
17 11 -5.58727 -5.63632 5.19591 0.909456 0
17 12 -5.63632 -5.68838 5.08739 0.901619 0
17 13 -5.68838 -5.74208 4.97312 0.894003 0
17 14 -5.74208 -5.78638 4.90006 0.88623 0
17 15 -5.78638 -5.84948 4.79297 0.878486 0
17 16 -5.84948 -5.87868 4.72483 0.871359 0
17 17 -5.87868 -5.93642 4.60618 0.864121 0
17 18 -5.93642 -5.97936 4.53559 0.856427 0
17 19 -5.97936 -6.03542 4.42568 0.849732 0
17 20 -6.03542 -6.0647 4.38453 0.842492 0
17 21 -6.0647 -6.10862 4.29655 0.834894 0
17 22 -6.10862 -6.15685 4.24767 0.828288 0
17 23 -6.15685 -6.19243 4.16581 0.821465 0
17 24 -6.19243 -6.24228 4.09924 0.814549 0
17 25 -6.24228 -6.27848 4.07049 0.807919 0
17 26 -6.27848 -6.33125 3.96718 0.801495 0
17 27 -6.33125 -6.36157 3.9028 0.794715 0
17 28 -6.36157 -6.39909 3.85512 0.788259 0
17 29 -6.39909 -6.44253 3.79613 0.781729 0
17 30 -6.44253 -6.47135 3.76807 0.775076 0
17 31 -6.47135 -6.51255 3.71173 0.768829 0
17 32 -6.51255 -6.55528 3.69893 0.762593 0
17 33 -6.55528 -6.58652 3.63368 0.756445 0
17 34 -6.58652 -6.62704 3.58655 0.7498 0
17 35 -6.62704 -6.66161 3.56153 0.743836 0
17 36 -6.66161 -6.69469 3.52737 0.738196 0
17 37 -6.69469 -6.73808 3.49473 0.732012 0
17 38 -6.73808 -6.76233 3.487 0.725885 0
17 39 -6.76233 -6.79649 3.47157 0.720547 0
17 40 -6.79649 -6.83538 3.42682 0.714346 0
17 41 -6.83538 -6.87057 3.41816 0.708531 0
17 42 -6.87057 -6.90404 3.37889 0.702917 0
17 43 -6.90404 -6.93512 3.35246 0.697251 0
17 44 -6.93512 -6.97557 3.32918 0.691198 0
17 45 -6.97557 -7.00683 3.32731 0.686326 0
17 46 -7.00683 -7.05256 3.30147 0.680405 0
17 47 -7.05256 -7.07238 3.30581 0.675168 0
17 48 -7.07238 -7.10402 3.30207 0.669583 0
17 49 -7.10402 -7.13954 3.27634 0.663838 0
17 50 -7.13954 -7.16163 3.26507 0.659028 0
17 51 -7.16163 -7.20763 3.25754 0.652842 0
17 52 -7.20763 -7.23547 3.27463 0.647939 0
17 53 -7.23547 -7.27037 3.28401 0.642822 0
17 54 -7.27037 -7.28847 3.28718 0.63858 0
17 55 -7.28847 -7.32867 3.27619 0.633332 0
17 56 -7.32867 -7.3702 3.27664 0.627259 0
17 57 -7.3702 -7.39976 3.28008 0.622302 0
17 58 -7.39976 -7.42771 3.26726 0.61771 0
17 59 -7.42771 -7.46955 3.24345 0.61232 0
17 60 -7.46955 -7.49158 3.30095 0.607253 0
17 61 -7.49158 -7.53005 3.28745 0.602311 0
17 62 -7.53005 -7.55975 3.3046 0.597198 0
17 63 -7.55975 -7.59125 3.29782 0.593389 0
17 64 -7.59125 -7.6257 3.3637 0.588605 0
17 65 -7.6257 -7.66307 3.31045 0.583351 0
17 66 -7.66307 -7.69085 3.3519 0.579043 0
17 67 -7.69085 -7.72894 3.34316 0.574016 0
17 68 -7.72894 -7.76541 3.36353 0.568618 0
17 69 -7.76541 -7.7921 3.34783 0.564333 0
17 70 -7.7921 -7.82159 3.42766 0.560045 0
17 71 -7.82159 -7.85707 3.39054 0.555528 0
17 72 -7.85707 -7.89274 3.42922 0.551063 0
17 73 -7.89274 -7.92469 3.43421 0.546881 0
17 74 -7.92469 -7.9686 3.39906 0.541643 0
17 75 -7.9686 -7.9885 3.42282 0.538074 0
17 76 -7.9885 -8.01527 3.46693 0.534044 0
17 77 -8.01527 -8.05581 3.4633 0.530115 0
17 78 -8.05581 -8.09116 3.4683 0.525402 0
17 79 -8.09116 -8.12485 3.54297 0.520821 0
17 80 -8.12485 -8.15761 3.45541 0.516932 0
17 81 -8.15761 -8.18952 3.57181 0.512289 0
17 82 -8.18952 -8.21349 3.57808 0.508245 0
17 83 -8.21349 -8.25594 3.58116 0.503848 0
17 84 -8.25594 -8.29139 3.49342 0.500538 0
17 85 -8.29139 -8.32101 3.60567 0.496031 0
17 86 -8.32101 -8.35294 3.64964 0.493232 0
17 87 -8.35294 -8.38561 3.5776 0.489449 0
17 88 -8.38561 -8.42332 3.60478 0.484875 0
17 89 -8.42332 -8.45679 3.69835 0.48103 0
17 90 -8.45679 -8.48843 3.57534 0.477603 0
17 91 -8.48843 -8.5211 3.62423 0.473775 0
17 92 -8.5211 -8.54881 3.677 0.470865 0
17 93 -8.54881 -8.59499 3.56968 0.466139 0
17 94 -8.59499 -8.61038 3.6567 0.463325 0
17 95 -8.61038 -8.65848 3.50627 0.459337 0
17 96 -8.65848 -8.67819 3.7876 0.456455 0
17 97 -8.67819 -8.71096 3.64852 0.453565 0
17 98 -8.71096 -8.74135 3.51719 0.450336 0
17 99 -8.74135 -8.77074 3.57335 0.446485 0
17 100 -8.77074 -8.81183 3.4654 0.443166 0
17 101 -8.81183 -8.8239 3.7856 0.440497 0
17 102 -8.8239 -8.87046 3.48498 0.437188 0
17 103 -8.87046 -8.89583 3.51448 0.434238 0
17 104 -8.89583 -8.91541 3.53938 0.432075 0
17 105 -8.91541 -8.94383 3.48969 0.428387 0
17 106 -8.94383 -8.98104 3.75849 0.42512 0
17 107 -8.98104 -9.00682 3.70991 0.422099 0
17 108 -9.00682 -9.03694 3.32135 0.419804 0
17 109 -9.03694 -9.05142 3.84732 0.417388 0
17 110 -9.05142 -9.07409 3.82709 0.414956 0
17 111 -9.07409 -9.11203 3.52524 0.411627 0
17 112 -9.11203 -9.13036 3.74193 0.409676 0
17 113 -9.13036 -9.15093 3.66182 0.407594 0
17 114 -9.15093 -9.17174 3.57572 0.405205 0
17 115 -9.17174 -9.20009 3.39808 0.402876 0
17 116 -9.20009 -9.22288 3.52032 0.39973 0
17 117 -9.22288 -9.24086 3.65527 0.398689 0
17 118 -9.24086 -9.27492 3.11935 0.395657 0
17 119 -9.27492 -9.286 3.88884 0.394114 0
17 120 -9.286 -9.30602 3.08367 0.391884 0
17 121 -9.30602 -9.33144 2.79469 0.389487 0
17 122 -9.33144 -9.34782 4.22469 0.388358 0
17 123 -9.34782 -9.35824 3.61133 0.386111 0
17 124 -9.35824 -9.38258 6.40372 0.383762 0
17 125 -9.38258 -9.40701 3.84751 0.380838 0
17 126 -9.40701 -9.42293 2.4714 0.380249 0
17 127 -9.42293 -9.42568 2.79783 0.378384 0
17 128 -9.42568 -9.4506 3.43092 0.376101 0
17 129 -9.4506 -9.4571 3.507 0.374344 0
17 130 -9.4571 -9.47388 2.25105 0.373357 0
17 131 -9.47388 -9.4894 2.64547 0.371991 0
17 132 -9.4894 -9.4998 2.29787 0.369536 0
17 133 -9.4998 -9.5167 2.25787 0.368556 0
17 134 -9.5167 -9.53421 1.97262 0.366593 0
17 135 -9.53421 -9.54177 2.69826 0.364682 0
17 136 -9.54177 -9.54681 2.09356 0.363895 0
17 137 -9.54681 -9.55552 2.86951 0.362556 0
17 138 -9.55552 -9.57535 2.42506 0.360714 0
17 139 -9.57535 -9.58689 3.15249 0.358713 0
17 140 -9.58689 -9.60131 1.42009 0.358151 0
17 141 -9.60131 -9.59674 3.20254 0.358152 1
17 142 -9.59674 -9.60665 1.94029 0.356755 0
17 143 -9.60665 -9.61619 2.28716 0.355631 0
17 144 -9.61619 -9.62575 1.19724 0.353959 0
17 145 -9.62575 -9.62558 2.02609 0.3541 1
17 146 -9.62558 -9.63433 1.73649 0.352161 0
17 147 -9.63433 -9.64505 1.73981 0.351124 0
17 148 -9.64505 -9.65247 2.50025 0.349311 0
17 149 -9.65247 -9.66264 1.03778 0.348881 0
17 150 -9.66264 -9.66219 1.31998 0.347466 1
17 151 -9.66219 -9.67836 1.08909 0.345792 0
17 152 -9.67836 -9.67924 0.900321 0.345651 0
17 153 -9.67924 -9.67964 2.20512 0.343938 0
17 154 -9.67964 -9.69076 2.04702 0.342263 0
17 155 -9.69076 -9.70121 0.766515 0.341875 0
17 156 -9.70121 -9.70782 1.17837 0.340418 0
17 157 -9.70782 -9.70965 1.17596 0.339832 0
17 158 -9.70965 -9.70896 2.82258 0.33834 1
17 159 -9.70896 -9.7118 2.99253 0.337485 0
17 160 -9.7118 -9.72677 1.09479 0.336635 0
17 161 -9.72677 -9.72954 1.3575 0.336111 0
17 162 -9.72954 -9.73733 0.728831 0.335226 0
17 163 -9.73733 -9.7375 3.3982 0.333613 0
17 164 -9.7375 -9.74873 0.805898 0.332511 0
17 165 -9.74873 -9.74656 0.866498 0.331622 1
17 166 -9.74656 -9.74717 2.1365 0.331298 0
17 167 -9.74717 -9.75998 0.620969 0.330084 0
17 168 -9.75998 -9.76418 0.619876 0.328413 0
17 169 -9.76418 -9.76509 0.611317 0.328819 0
17 170 -9.76509 -9.77035 0.598477 0.326807 0
17 171 -9.77035 -9.7766 0.58563 0.325878 0
17 172 -9.7766 -9.77545 0.566383 0.325824 1
17 173 -9.77545 -9.77712 1.4224 0.324756 0
17 174 -9.77712 -9.78413 0.588913 0.324142 0
17 175 -9.78413 -9.7864 0.767494 0.322416 0
17 176 -9.7864 -9.79157 0.553288 0.322136 0
17 177 -9.79157 -9.79304 1.69111 0.320558 0
17 178 -9.79304 -9.79085 0.558143 0.320968 1
17 179 -9.79085 -9.79639 0.589135 0.32005 0
17 180 -9.79639 -9.80061 0.55725 0.319052 0
17 181 -9.80061 -9.80477 0.793194 0.317313 0
17 182 -9.80477 -9.80894 0.667694 0.316475 0
17 183 -9.80894 -9.81255 0.5473 0.315686 0
17 184 -9.81255 -9.813 0.566561 0.315601 0
17 185 -9.813 -9.81406 0.534704 0.314482 0
17 186 -9.81406 -9.81442 0.539546 0.314766 0
17 187 -9.81442 -9.82077 0.534903 0.313892 0
17 188 -9.82077 -9.82306 0.606495 0.312063 0
17 189 -9.82306 -9.82741 0.53515 0.310918 0
17 190 -9.82741 -9.82793 0.580533 0.310605 0
17 191 -9.82793 -9.83111 0.564462 0.309958 0
17 192 -9.83111 -9.83176 0.519292 0.309245 0
17 193 -9.83176 -9.83177 4.58145 0.308113 0
17 194 -9.83177 -9.84399 0.509433 0.306852 0
17 195 -9.84399 -9.84199 0.51696 0.30658 1
17 196 -9.84199 -9.85026 0.51003 0.305174 0
17 197 -9.85026 -9.84984 0.511356 0.305213 1
17 198 -9.84984 -9.85142 0.510383 0.304355 0
17 199 -9.85142 -9.84902 0.507807 0.304788 1
17 200 -9.84902 -9.85467 0.507808 0.303182 0
18 0 1e+06 -3.00246 5.53676 1 0
18 1 -3.00246 -3.05438 5.42674 0.992171 0
18 2 -3.05438 -3.10277 5.3443 0.984401 0
18 3 -3.10277 -3.16824 5.32322 0.976575 0
18 4 -3.16824 -3.21786 5.29046 0.968703 0
18 5 -3.21786 -3.27167 5.211 0.961055 0
18 6 -3.27167 -3.33096 5.1715 0.953146 0
18 7 -3.33096 -3.37272 5.14308 0.945304 0
18 8 -3.37272 -3.42169 5.03927 0.9376 0
18 9 -3.42169 -3.46877 5.01119 0.930133 0
18 10 -3.46877 -3.52542 5.01299 0.922392 0
18 11 -3.52542 -3.57634 4.92514 0.915206 0
18 12 -3.57634 -3.62647 4.92404 0.907251 0
18 13 -3.62647 -3.67235 4.88639 0.899616 0
18 14 -3.67235 -3.72392 4.81498 0.892142 0
18 15 -3.72392 -3.77779 4.78447 0.88442 0
18 16 -3.77779 -3.82129 4.74674 0.876759 0
18 17 -3.82129 -3.86235 4.7068 0.869538 0
18 18 -3.86235 -3.91105 4.67127 0.862016 0
18 19 -3.91105 -3.95793 4.60498 0.854893 0
18 20 -3.95793 -4.01689 4.54837 0.847646 0
18 21 -4.01689 -4.04349 4.57929 0.8402 0
18 22 -4.04349 -4.09351 4.54578 0.83295 0
18 23 -4.09351 -4.14373 4.4978 0.825569 0
18 24 -4.14373 -4.17989 4.47446 0.818408 0
18 25 -4.17989 -4.23134 4.45049 0.811718 0
18 26 -4.23134 -4.26957 4.38824 0.804246 0
18 27 -4.26957 -4.31915 4.39091 0.797245 0
18 28 -4.31915 -4.35943 4.34579 0.789858 0
18 29 -4.35943 -4.40629 4.33495 0.783468 0
18 30 -4.40629 -4.45785 4.29551 0.776389 0
18 31 -4.45785 -4.4892 4.28982 0.769422 0
18 32 -4.4892 -4.528 4.25385 0.762408 0
18 33 -4.528 -4.57784 4.21368 0.755147 0
18 34 -4.57784 -4.60948 4.21452 0.748763 0
18 35 -4.60948 -4.66053 4.18656 0.741787 0
18 36 -4.66053 -4.7047 4.13189 0.735373 0
18 37 -4.7047 -4.73481 4.16278 0.728527 0
18 38 -4.73481 -4.77838 4.13548 0.721708 0
18 39 -4.77838 -4.82024 4.14418 0.715367 0
18 40 -4.82024 -4.86483 4.09984 0.708843 0
18 41 -4.86483 -4.90693 4.11376 0.702333 0
18 42 -4.90693 -4.95199 4.05173 0.695786 0
18 43 -4.95199 -4.99262 4.08942 0.689647 0
18 44 -4.99262 -5.02131 4.05406 0.683817 0
18 45 -5.02131 -5.07685 4.02339 0.677007 0
18 46 -5.07685 -5.10387 4.05552 0.671143 0
18 47 -5.10387 -5.14308 4.04857 0.664515 0
18 48 -5.14308 -5.18384 4.0018 0.658616 0
18 49 -5.18384 -5.22149 4.0445 0.652114 0
18 50 -5.22149 -5.26406 4.00271 0.645682 0
18 51 -5.26406 -5.30662 3.95545 0.639738 0
18 52 -5.30662 -5.33862 4.01561 0.633419 0
18 53 -5.33862 -5.37462 3.99741 0.627804 0
18 54 -5.37462 -5.42646 3.94662 0.621143 0
18 55 -5.42646 -5.46015 4.01008 0.615415 0
18 56 -5.46015 -5.49615 3.95501 0.610099 0
18 57 -5.49615 -5.53493 3.96581 0.603741 0
18 58 -5.53493 -5.57508 3.96133 0.597769 0
18 59 -5.57508 -5.62669 3.93718 0.59202 0
18 60 -5.62669 -5.65964 3.94844 0.586275 0
18 61 -5.65964 -5.70348 3.91866 0.579847 0
18 62 -5.70348 -5.72807 3.96114 0.575008 0
18 63 -5.72807 -5.77119 3.94048 0.568973 0
18 64 -5.77119 -5.82015 3.93728 0.563145 0
18 65 -5.82015 -5.84343 4.01481 0.558488 0
18 66 -5.84343 -5.89228 3.93494 0.552462 0
18 67 -5.89228 -5.92453 3.9391 0.547229 0
18 68 -5.92453 -5.96333 3.98392 0.541746 0
18 69 -5.96333 -5.99933 4.00608 0.536245 0
18 70 -5.99933 -6.04178 3.97928 0.530181 0
18 71 -6.04178 -6.07731 3.98653 0.525651 0
18 72 -6.07731 -6.11672 4.01362 0.520232 0
18 73 -6.11672 -6.16085 4.01986 0.514057 0
18 74 -6.16085 -6.19309 4.06684 0.509222 0
18 75 -6.19309 -6.22317 4.07156 0.504353 0
18 76 -6.22317 -6.26638 4.09278 0.498698 0
18 77 -6.26638 -6.30307 4.02525 0.494019 0
18 78 -6.30307 -6.34323 4.06964 0.48838 0
18 79 -6.34323 -6.38635 4.03782 0.483639 0
18 80 -6.38635 -6.42929 4.06031 0.4783 0
18 81 -6.42929 -6.46469 4.12846 0.473183 0
18 82 -6.46469 -6.49996 4.03367 0.468526 0
18 83 -6.49996 -6.53306 4.14552 0.463271 0
18 84 -6.53306 -6.57483 4.0819 0.458379 0
18 85 -6.57483 -6.60844 4.17376 0.453975 0
18 86 -6.60844 -6.63887 4.19655 0.449191 0
18 87 -6.63887 -6.68981 4.09011 0.443769 0
18 88 -6.68981 -6.72216 4.17252 0.43861 0
18 89 -6.72216 -6.75467 4.10268 0.435052 0
18 90 -6.75467 -6.80642 4.20908 0.429586 0
18 91 -6.80642 -6.84061 4.09346 0.42497 0
18 92 -6.84061 -6.86498 4.21901 0.420772 0
18 93 -6.86498 -6.9016 4.26825 0.415884 0
18 94 -6.9016 -6.94219 4.31741 0.411941 0
18 95 -6.94219 -6.97989 4.14167 0.407209 0
18 96 -6.97989 -7.01639 4.23614 0.402311 0
18 97 -7.01639 -7.0511 4.22438 0.398979 0
18 98 -7.0511 -7.09119 4.26322 0.394294 0
18 99 -7.09119 -7.117 4.14609 0.390227 0
18 100 -7.117 -7.15258 4.1023 0.385983 0
18 101 -7.15258 -7.18537 4.19889 0.38252 0
18 102 -7.18537 -7.21869 4.29383 0.377886 0
18 103 -7.21869 -7.25915 4.20098 0.373675 0
18 104 -7.25915 -7.2921 4.18599 0.369657 0
18 105 -7.2921 -7.33343 4.21206 0.365178 0
18 106 -7.33343 -7.35388 4.20956 0.362286 0
18 107 -7.35388 -7.39876 4.09042 0.357577 0
18 108 -7.39876 -7.42318 4.3281 0.353927 0
18 109 -7.42318 -7.45724 4.29856 0.349717 0
18 110 -7.45724 -7.49621 4.42639 0.3461 0
18 111 -7.49621 -7.52797 4.2458 0.342206 0
18 112 -7.52797 -7.54759 4.49618 0.33922 0
18 113 -7.54759 -7.57825 4.47685 0.336237 0
18 114 -7.57825 -7.62187 4.37724 0.331832 0
18 115 -7.62187 -7.65876 4.41021 0.328019 0
18 116 -7.65876 -7.68463 4.33126 0.324476 0
18 117 -7.68463 -7.7048 4.60745 0.321805 0
18 118 -7.7048 -7.74511 4.31513 0.318044 0
18 119 -7.74511 -7.77036 4.01249 0.314654 0
18 120 -7.77036 -7.79391 3.86663 0.311619 0
18 121 -7.79391 -7.83163 4.56871 0.307804 0
18 122 -7.83163 -7.84521 4.31267 0.305698 0
18 123 -7.84521 -7.88436 3.98233 0.302314 0
18 124 -7.88436 -7.90108 4.22856 0.299705 0
18 125 -7.90108 -7.93452 3.95846 0.295938 0
18 126 -7.93452 -7.94607 4.26034 0.29385 0
18 127 -7.94607 -7.96922 4.93918 0.290316 0
18 128 -7.96922 -8.00713 5.61822 0.286795 0
18 129 -8.00713 -8.03104 3.6682 0.285333 0
18 130 -8.03104 -8.0466 5.38927 0.282641 0
18 131 -8.0466 -8.06403 6.13474 0.279195 0
18 132 -8.06403 -8.10107 3.96576 0.276775 0
18 133 -8.10107 -8.11504 4.3035 0.273876 0
18 134 -8.11504 -8.14548 3.65441 0.270869 0
18 135 -8.14548 -8.17193 3.36533 0.268468 0
18 136 -8.17193 -8.18421 4.3385 0.266908 0
18 137 -8.18421 -8.20371 4.82705 0.26433 0
18 138 -8.20371 -8.22652 4.28781 0.261777 0
18 139 -8.22652 -8.24865 3.54653 0.259752 0
18 140 -8.24865 -8.26557 3.39576 0.257382 0
18 141 -8.26557 -8.27914 3.57259 0.255011 0
18 142 -8.27914 -8.31354 3.10693 0.252393 0
18 143 -8.31354 -8.32394 3.29164 0.250973 0
18 144 -8.32394 -8.32922 4.54114 0.248784 0
18 145 -8.32922 -8.35423 2.8645 0.246745 0
18 146 -8.35423 -8.3642 3.52433 0.245019 0
18 147 -8.3642 -8.38635 3.24196 0.243201 0
18 148 -8.38635 -8.39372 3.87916 0.241835 0
18 149 -8.39372 -8.4158 3.72449 0.23845 0
18 150 -8.4158 -8.42816 3.32549 0.238107 0
18 151 -8.42816 -8.43309 35.2833 0.235173 0
18 152 -8.43309 -8.46609 2.64325 0.233131 0
18 153 -8.46609 -8.46369 7.05612 0.232653 1
18 154 -8.46369 -8.49633 2.53254 0.229829 0
18 155 -8.49633 -8.50396 3.11321 0.228514 0
18 156 -8.50396 -8.51394 3.78315 0.226333 0
18 157 -8.51394 -8.53317 3.40341 0.224368 0
18 158 -8.53317 -8.53872 3.5486 0.223733 0
18 159 -8.53872 -8.54498 3.03718 0.222464 0
18 160 -8.54498 -8.5675 2.99356 0.220076 0
18 161 -8.5675 -8.58183 2.89328 0.218753 0
18 162 -8.58183 -8.59251 3.22486 0.216384 0
18 163 -8.59251 -8.60631 2.29813 0.215001 0
18 164 -8.60631 -8.61222 4.31075 0.214469 0
18 165 -8.61222 -8.61919 4.75696 0.212851 0
18 166 -8.61919 -8.63602 3.66103 0.2111 0
18 167 -8.63602 -8.6517 4.16419 0.209715 0
18 168 -8.6517 -8.66192 2.78942 0.208074 0
18 169 -8.66192 -8.67301 1.81694 0.207455 0
18 170 -8.67301 -8.66894 2.63311 0.206435 1
18 171 -8.66894 -8.68785 2.35119 0.2044 0
18 172 -8.68785 -8.6877 4.15349 0.20365 1
18 173 -8.6877 -8.70476 2.08638 0.202325 0
18 174 -8.70476 -8.70968 3.19648 0.201503 0
18 175 -8.70968 -8.72038 2.43477 0.200054 0
18 176 -8.72038 -8.72844 2.14962 0.198137 0
18 177 -8.72844 -8.73893 1.92737 0.197559 0
18 178 -8.73893 -8.75074 2.39586 0.195384 0
18 179 -8.75074 -8.74677 11.691 0.195015 1
18 180 -8.74677 -8.76547 2.94635 0.193575 0
18 181 -8.76547 -8.7717 3.20536 0.19256 0
18 182 -8.7717 -8.79147 1.64706 0.190988 0
18 183 -8.79147 -8.78765 1.92055 0.190075 1
18 184 -8.78765 -8.80395 1.69943 0.188688 0
18 185 -8.80395 -8.80506 1.63289 0.188982 0
18 186 -8.80506 -8.80685 1.6509 0.188057 0
18 187 -8.80685 -8.80417 2.01601 0.188035 1
18 188 -8.80417 -8.81377 2.18853 0.186472 0
18 189 -8.81377 -8.82181 2.21331 0.185485 0
18 190 -8.82181 -8.82862 2.18335 0.184369 0
18 191 -8.82862 -8.83897 1.83178 0.183162 0
18 192 -8.83897 -8.8448 4.09031 0.18231 0
18 193 -8.8448 -8.84833 2.29166 0.182039 0
18 194 -8.84833 -8.86723 1.95155 0.17987 0
18 195 -8.86723 -8.8641 1.5778 0.180672 1
18 196 -8.8641 -8.86252 2.04576 0.179541 1
18 197 -8.86252 -8.87243 2.78558 0.178015 0
18 198 -8.87243 -8.88771 1.75443 0.177233 0
18 199 -8.88771 -8.88988 1.91405 0.176597 0
18 200 -8.88988 -8.89277 1.85013 0.175994 0
18 201 -8.89277 -8.90611 1.79704 0.174077 0
19 0 1e+06 -2.003 4.99857 1 0
19 1 -2.003 -2.0507 5.0186 0.992331 0
19 2 -2.0507 -2.09166 4.97308 0.984694 0
19 3 -2.09166 -2.14071 4.96289 0.977027 0
19 4 -2.14071 -2.18385 4.91483 0.969308 0
19 5 -2.18385 -2.25072 4.89246 0.961438 0
19 6 -2.25072 -2.30203 4.87548 0.954005 0
19 7 -2.30203 -2.34773 4.90327 0.946196 0
19 8 -2.34773 -2.39391 4.83602 0.938488 0
19 9 -2.39391 -2.43763 4.81134 0.930864 0
19 10 -2.43763 -2.49481 4.78318 0.923297 0
19 11 -2.49481 -2.53178 4.78979 0.915416 0
19 12 -2.53178 -2.58991 4.78875 0.907942 0
19 13 -2.58991 -2.62995 4.71926 0.900688 0
19 14 -2.62995 -2.68039 4.72002 0.892661 0
19 15 -2.68039 -2.7274 4.73993 0.885198 0
19 16 -2.7274 -2.77932 4.71559 0.8774 0
19 17 -2.77932 -2.82649 4.72984 0.869879 0
19 18 -2.82649 -2.86696 4.70181 0.862541 0
19 19 -2.86696 -2.91479 4.69099 0.854634 0
19 20 -2.91479 -2.96799 4.67231 0.847238 0
19 21 -2.96799 -3.00774 4.68224 0.839817 0
19 22 -3.00774 -3.06286 4.62335 0.83245 0
19 23 -3.06286 -3.10571 4.63699 0.825285 0
19 24 -3.10571 -3.14376 4.60802 0.817695 0
19 25 -3.14376 -3.1956 4.60304 0.810231 0
19 26 -3.1956 -3.24572 4.59353 0.802604 0
19 27 -3.24572 -3.2934 4.56713 0.795228 0
19 28 -3.2934 -3.32841 4.56909 0.787957 0
19 29 -3.32841 -3.38551 4.56155 0.780481 0
19 30 -3.38551 -3.41568 4.56881 0.77373 0
19 31 -3.41568 -3.47682 4.56858 0.766222 0
19 32 -3.47682 -3.50791 4.53097 0.759402 0
19 33 -3.50791 -3.56368 4.55851 0.751892 0
19 34 -3.56368 -3.61544 4.56136 0.744445 0
19 35 -3.61544 -3.65329 4.5396 0.738097 0
19 36 -3.65329 -3.70051 4.50683 0.730641 0
19 37 -3.70051 -3.7496 4.48116 0.723501 0
19 38 -3.7496 -3.78926 4.53372 0.71625 0
19 39 -3.78926 -3.83854 4.4826 0.709406 0
19 40 -3.83854 -3.87741 4.51509 0.70242 0
19 41 -3.87741 -3.92148 4.5248 0.695637 0
19 42 -3.92148 -3.96999 4.54069 0.68876 0
19 43 -3.96999 -4.00676 4.53834 0.6821 0
19 44 -4.00676 -4.05803 4.49822 0.675194 0
19 45 -4.05803 -4.1001 4.52873 0.668064 0
19 46 -4.1001 -4.14612 4.51872 0.661848 0
19 47 -4.14612 -4.18767 4.57496 0.654503 0
19 48 -4.18767 -4.24528 4.53663 0.647591 0
19 49 -4.24528 -4.28969 4.52858 0.641198 0
19 50 -4.28969 -4.31221 4.59257 0.635506 0
19 51 -4.31221 -4.37625 4.53413 0.62811 0
19 52 -4.37625 -4.41744 4.54476 0.622244 0
19 53 -4.41744 -4.45237 4.62126 0.615428 0
19 54 -4.45237 -4.49011 4.56464 0.60929 0
19 55 -4.49011 -4.55223 4.5492 0.602115 0
19 56 -4.55223 -4.59889 4.54967 0.594904 0
19 57 -4.59889 -4.65076 4.54236 0.589102 0
19 58 -4.65076 -4.68434 4.57399 0.583225 0
19 59 -4.68434 -4.73303 4.61955 0.57616 0
19 60 -4.73303 -4.76666 4.65082 0.57084 0
19 61 -4.76666 -4.82511 4.60851 0.563631 0
19 62 -4.82511 -4.86346 4.65154 0.557705 0
19 63 -4.86346 -4.91899 4.65487 0.551302 0
19 64 -4.91899 -4.95619 4.69386 0.545097 0
19 65 -4.95619 -5.00383 4.66403 0.538947 0
19 66 -5.00383 -5.05101 4.60818 0.533553 0
19 67 -5.05101 -5.09297 4.7209 0.527441 0
19 68 -5.09297 -5.1336 4.77373 0.520893 0
19 69 -5.1336 -5.17423 4.73246 0.5155 0
19 70 -5.17423 -5.238 4.71395 0.508639 0
19 71 -5.238 -5.26153 4.79846 0.503337 0
19 72 -5.26153 -5.3098 4.78479 0.498002 0
19 73 -5.3098 -5.35222 4.84944 0.492064 0
19 74 -5.35222 -5.41078 4.83596 0.485834 0
19 75 -5.41078 -5.46082 4.80357 0.47973 0
19 76 -5.46082 -5.49444 4.83927 0.474133 0
19 77 -5.49444 -5.55281 4.72935 0.468279 0
19 78 -5.55281 -5.58625 4.92258 0.462172 0
19 79 -5.58625 -5.63491 4.94348 0.456922 0
19 80 -5.63491 -5.66969 4.94076 0.452079 0
19 81 -5.66969 -5.72859 4.94478 0.44587 0
19 82 -5.72859 -5.76087 5.15433 0.440671 0
19 83 -5.76087 -5.80746 5.15806 0.435105 0
19 84 -5.80746 -5.85725 5.03301 0.429549 0
19 85 -5.85725 -5.89964 5.05573 0.424532 0
19 86 -5.89964 -5.95852 5.12385 0.417806 0
19 87 -5.95852 -6.00054 5.08985 0.413042 0
19 88 -6.00054 -6.04704 5.13678 0.407317 0
19 89 -6.04704 -6.0807 5.23061 0.403039 0
19 90 -6.0807 -6.13439 5.12787 0.398344 0
19 91 -6.13439 -6.17615 5.17296 0.39233 0
19 92 -6.17615 -6.22717 5.12628 0.386412 0
19 93 -6.22717 -6.27384 5.39266 0.381503 0
19 94 -6.27384 -6.31989 5.45433 0.376399 0
19 95 -6.31989 -6.36087 5.23607 0.372167 0
19 96 -6.36087 -6.39964 5.44345 0.366848 0
19 97 -6.39964 -6.44289 5.6765 0.36195 0
19 98 -6.44289 -6.48534 5.34887 0.357239 0
19 99 -6.48534 -6.53395 5.47831 0.352654 0
19 100 -6.53395 -6.58451 5.15789 0.347757 0
19 101 -6.58451 -6.62719 5.46105 0.34248 0
19 102 -6.62719 -6.67538 5.29014 0.337197 0
19 103 -6.67538 -6.71565 5.57513 0.333182 0
19 104 -6.71565 -6.75298 5.65867 0.32838 0
19 105 -6.75298 -6.79848 5.33242 0.325297 0
19 106 -6.79848 -6.83639 5.50333 0.320123 0
19 107 -6.83639 -6.88461 5.35286 0.316448 0
19 108 -6.88461 -6.91349 5.90689 0.312341 0
19 109 -6.91349 -6.95392 5.79192 0.307576 0
19 110 -6.95392 -7.0166 5.23623 0.302475 0
19 111 -7.0166 -7.04846 5.91055 0.298317 0
19 112 -7.04846 -7.08516 5.30954 0.294552 0
19 113 -7.08516 -7.13421 5.72301 0.290738 0
19 114 -7.13421 -7.16501 5.39247 0.286677 0
19 115 -7.16501 -7.21082 5.24558 0.282738 0
19 116 -7.21082 -7.24021 6.23369 0.279141 0
19 117 -7.24021 -7.27761 6.03853 0.275603 0
19 118 -7.27761 -7.30516 5.67817 0.272116 0
19 119 -7.30516 -7.35472 5.28802 0.26813 0
19 120 -7.35472 -7.39252 5.90486 0.263859 0
19 121 -7.39252 -7.43371 5.21027 0.25991 0
19 122 -7.43371 -7.46319 4.99082 0.25736 0
19 123 -7.46319 -7.48125 5.68231 0.254501 0
19 124 -7.48125 -7.5252 5.48612 0.250536 0
19 125 -7.5252 -7.56428 5.74972 0.246912 0
19 126 -7.56428 -7.59491 6.7209 0.243721 0
19 127 -7.59491 -7.62463 5.18586 0.241219 0
19 128 -7.62463 -7.65528 6.54874 0.237737 0
19 129 -7.65528 -7.68219 4.53758 0.235154 0
19 130 -7.68219 -7.71961 4.59851 0.231764 0
19 131 -7.71961 -7.75641 4.26255 0.228624 0
19 132 -7.75641 -7.76996 5.1956 0.225866 0
19 133 -7.76996 -7.79457 5.16439 0.224424 0
19 134 -7.79457 -7.81297 6.4002 0.221007 0
19 135 -7.81297 -7.85664 19.3559 0.217553 0
19 136 -7.85664 -7.88337 8.41881 0.215134 0
19 137 -7.88337 -7.91559 5.61298 0.21128 0
19 138 -7.91559 -7.93195 5.68855 0.209707 0
19 139 -7.93195 -7.97248 4.8023 0.206672 0
19 140 -7.97248 -7.98861 4.6927 0.204361 0
19 141 -7.98861 -8.00449 4.73324 0.202869 0
19 142 -8.00449 -8.02446 4.94615 0.201102 0
19 143 -8.02446 -8.05192 4.68672 0.198278 0
19 144 -8.05192 -8.07101 5.20502 0.196641 0
19 145 -8.07101 -8.10785 3.99581 0.193142 0
19 146 -8.10785 -8.11718 5.09729 0.191693 0
19 147 -8.11718 -8.12415 7.14744 0.190204 0
19 148 -8.12415 -8.15802 3.61762 0.188006 0
19 149 -8.15802 -8.17258 3.99576 0.186051 0
19 150 -8.17258 -8.19299 7.01172 0.183995 0
19 151 -8.19299 -8.2076 4.18415 0.182631 0
19 152 -8.2076 -8.21438 5.76753 0.181021 0
19 153 -8.21438 -8.24838 5.21932 0.177668 0
19 154 -8.24838 -8.25502 6.22978 0.17723 0
19 155 -8.25502 -8.27871 3.26294 0.175458 0
19 156 -8.27871 -8.301 4.50527 0.173312 0
19 157 -8.301 -8.30173 4.36638 0.172735 0
19 158 -8.30173 -8.31744 5.11208 0.170291 0
19 159 -8.31744 -8.3483 3.79318 0.167998 0
19 160 -8.3483 -8.36122 3.55015 0.167003 0
19 161 -8.36122 -8.3714 3.17841 0.165783 0
19 162 -8.3714 -8.37958 6.04873 0.164512 0
19 163 -8.37958 -8.39714 3.8896 0.163123 0
19 164 -8.39714 -8.41493 2.97736 0.161481 0
19 165 -8.41493 -8.41426 7.04355 0.160257 1
19 166 -8.41426 -8.44191 2.70271 0.158524 0
19 167 -8.44191 -8.44502 8.15265 0.157374 0
19 168 -8.44502 -8.45958 3.02882 0.156431 0
19 169 -8.45958 -8.46704 14.7452 0.15477 0
19 170 -8.46704 -8.4852 3.0284 0.152697 0
19 171 -8.4852 -8.50074 3.34845 0.151899 0
19 172 -8.50074 -8.51604 2.3467 0.150776 0
19 173 -8.51604 -8.50538 65.6461 0.150601 1
19 174 -8.50538 -8.52873 3.65406 0.149085 0
19 175 -8.52873 -8.54708 2.82914 0.147242 0
19 176 -8.54708 -8.56003 2.3465 0.145657 0
19 177 -8.56003 -8.56554 2.30931 0.145379 0
19 178 -8.56554 -8.56647 6.5737 0.144214 0
19 179 -8.56647 -8.57844 2.57494 0.143786 0
19 180 -8.57844 -8.59446 5.46592 0.14179 0
19 181 -8.59446 -8.59868 4.1678 0.141019 0
19 182 -8.59868 -8.61888 2.05487 0.140247 0
19 183 -8.61888 -8.61899 2.29948 0.138999 0
19 184 -8.61899 -8.61562 2.89599 0.139514 1
19 185 -8.61562 -8.63949 2.08627 0.137079 0
19 186 -8.63949 -8.64325 2.6847 0.136301 0
19 187 -8.64325 -8.64894 10.5579 0.135408 0
19 188 -8.64894 -8.663 2.2459 0.135293 0
19 189 -8.663 -8.66234 2.71964 0.134478 1
19 190 -8.66234 -8.66183 17.9784 0.133914 1
19 191 -8.66183 -8.68427 2.25015 0.132476 0
19 192 -8.68427 -8.68715 3.34583 0.132276 0
19 193 -8.68715 -8.694 2.09791 0.131655 0
19 194 -8.694 -8.70551 2.64565 0.130466 0
19 195 -8.70551 -8.71598 2.76602 0.128694 0
19 196 -8.71598 -8.72426 2.06152 0.128685 0
19 197 -8.72426 -8.71877 2.61975 0.128623 1
19 198 -8.71877 -8.73697 1.69445 0.127382 0
19 199 -8.73697 -8.72798 11.525 0.126883 1
19 200 -8.72798 -8.7409 7.50097 0.125591 0
20 0 1e+06 -2.00542 5.02437 1 0
20 1 -2.00542 -2.05463 4.98251 0.992473 0
20 2 -2.05463 -2.10147 4.9455 0.984762 0
20 3 -2.10147 -2.14529 4.95228 0.977177 0
20 4 -2.14529 -2.20837 4.90969 0.969531 0
20 5 -2.20837 -2.2515 4.93883 0.962026 0
20 6 -2.2515 -2.29719 4.84938 0.954435 0
20 7 -2.29719 -2.34329 4.84931 0.946697 0
20 8 -2.34329 -2.39536 4.84621 0.938952 0
20 9 -2.39536 -2.44093 4.84447 0.931391 0
20 10 -2.44093 -2.48061 4.82976 0.923601 0
20 11 -2.48061 -2.54169 4.81622 0.916278 0
20 12 -2.54169 -2.59188 4.76638 0.90863 0
20 13 -2.59188 -2.63179 4.7549 0.90118 0
20 14 -2.63179 -2.67478 4.74772 0.893494 0
20 15 -2.67478 -2.73231 4.72403 0.886079 0
20 16 -2.73231 -2.77385 4.68994 0.878604 0
20 17 -2.77385 -2.82181 4.70021 0.870933 0
20 18 -2.82181 -2.87505 4.68001 0.86359 0
20 19 -2.87505 -2.91519 4.6725 0.856153 0
20 20 -2.91519 -2.95975 4.66788 0.848439 0
20 21 -2.95975 -3.00627 4.6737 0.841103 0
20 22 -3.00627 -3.05395 4.63322 0.833565 0
20 23 -3.05395 -3.10758 4.66259 0.82641 0
20 24 -3.10758 -3.13808 4.62331 0.818753 0
20 25 -3.13808 -3.18752 4.60082 0.811447 0
20 26 -3.18752 -3.24244 4.61214 0.803983 0
20 27 -3.24244 -3.28341 4.584 0.79658 0
20 28 -3.28341 -3.32014 4.609 0.789924 0
20 29 -3.32014 -3.37439 4.56632 0.782151 0
20 30 -3.37439 -3.43542 4.58183 0.774661 0
20 31 -3.43542 -3.46427 4.57791 0.767725 0
20 32 -3.46427 -3.51267 4.54379 0.760941 0
20 33 -3.51267 -3.55158 4.51451 0.75341 0
20 34 -3.55158 -3.59766 4.51944 0.746649 0
20 35 -3.59766 -3.64391 4.53881 0.73961 0
20 36 -3.64391 -3.70094 4.53563 0.732401 0
20 37 -3.70094 -3.73488 4.54662 0.724854 0
20 38 -3.73488 -3.7867 4.47283 0.717973 0
20 39 -3.7867 -3.82754 4.50005 0.711026 0
20 40 -3.82754 -3.87513 4.51059 0.70407 0
20 41 -3.87513 -3.91972 4.50617 0.697892 0
20 42 -3.91972 -3.96375 4.51363 0.69085 0
20 43 -3.96375 -4.00747 4.54455 0.683695 0
20 44 -4.00747 -4.05989 4.49514 0.676857 0
20 45 -4.05989 -4.09794 4.49885 0.670234 0
20 46 -4.09794 -4.14321 4.52181 0.663425 0
20 47 -4.14321 -4.19211 4.47998 0.656437 0
20 48 -4.19211 -4.23518 4.51473 0.649888 0
20 49 -4.23518 -4.27128 4.55071 0.643491 0
20 50 -4.27128 -4.3232 4.54982 0.636143 0
20 51 -4.3232 -4.37547 4.54995 0.629498 0
20 52 -4.37547 -4.40962 4.56248 0.624076 0
20 53 -4.40962 -4.45604 4.58631 0.616994 0
20 54 -4.45604 -4.50296 4.56731 0.610308 0
20 55 -4.50296 -4.53903 4.61474 0.60431 0
20 56 -4.53903 -4.58638 4.55702 0.598341 0
20 57 -4.58638 -4.63023 4.57556 0.591096 0
20 58 -4.63023 -4.69003 4.56936 0.58486 0
20 59 -4.69003 -4.7243 4.56395 0.579182 0
20 60 -4.7243 -4.76935 4.58627 0.572664 0
20 61 -4.76935 -4.81126 4.59614 0.565879 0
20 62 -4.81126 -4.85773 4.7215 0.559441 0
20 63 -4.85773 -4.90659 4.66721 0.552999 0
20 64 -4.90659 -4.94749 4.62526 0.547329 0
20 65 -4.94749 -4.9904 4.66072 0.541745 0
20 66 -4.9904 -5.03886 4.6743 0.535151 0
20 67 -5.03886 -5.08884 4.75564 0.528858 0
20 68 -5.08884 -5.13117 4.70199 0.522869 0
20 69 -5.13117 -5.17795 4.7358 0.516559 0
20 70 -5.17795 -5.21192 4.74758 0.51117 0
20 71 -5.21192 -5.26351 4.76777 0.50495 0
20 72 -5.26351 -5.31565 4.73144 0.499157 0
20 73 -5.31565 -5.35703 4.83286 0.493512 0
20 74 -5.35703 -5.39945 4.80509 0.487747 0
20 75 -5.39945 -5.45181 4.7938 0.481396 0
20 76 -5.45181 -5.48767 4.9313 0.475765 0
20 77 -5.48767 -5.54702 4.81378 0.469366 0
20 78 -5.54702 -5.57483 4.89187 0.46426 0
20 79 -5.57483 -5.62719 4.88714 0.459217 0
20 80 -5.62719 -5.66897 5.04347 0.452951 0
20 81 -5.66897 -5.72745 4.97063 0.447142 0
20 82 -5.72745 -5.76524 4.93474 0.442178 0
20 83 -5.76524 -5.82001 4.96091 0.435654 0
20 84 -5.82001 -5.8596 5.03034 0.430774 0
20 85 -5.8596 -5.89715 5.03106 0.425376 0
20 86 -5.89715 -5.95703 5.1969 0.419493 0
20 87 -5.95703 -5.9889 5.20531 0.414186 0
20 88 -5.9889 -6.05273 5.05409 0.408633 0
20 89 -6.05273 -6.09652 5.03172 0.403728 0
20 90 -6.09652 -6.13264 5.23325 0.398683 0
20 91 -6.13264 -6.17694 5.2227 0.393812 0
20 92 -6.17694 -6.20782 5.3556 0.389101 0
20 93 -6.20782 -6.26508 5.13639 0.383549 0
20 94 -6.26508 -6.31702 5.20628 0.377455 0
20 95 -6.31702 -6.35684 5.2159 0.373106 0
20 96 -6.35684 -6.40106 5.24319 0.367553 0
20 97 -6.40106 -6.44738 5.16781 0.362771 0
20 98 -6.44738 -6.48887 5.41529 0.358941 0
20 99 -6.48887 -6.53437 5.24575 0.352822 0
20 100 -6.53437 -6.58281 5.23715 0.349 0
20 101 -6.58281 -6.62217 5.48675 0.3438 0
20 102 -6.62217 -6.66621 5.86391 0.338835 0
20 103 -6.66621 -6.71509 5.39523 0.334295 0
20 104 -6.71509 -6.75974 5.63308 0.329474 0
20 105 -6.75974 -6.79057 5.40404 0.325789 0
20 106 -6.79057 -6.83299 5.39865 0.321582 0
20 107 -6.83299 -6.88813 5.43205 0.316294 0
20 108 -6.88813 -6.93226 5.44312 0.311655 0
20 109 -6.93226 -6.98399 5.04599 0.307405 0
20 110 -6.98399 -7.00222 5.38623 0.304084 0
20 111 -7.00222 -7.05066 5.28609 0.299791 0
20 112 -7.05066 -7.08703 5.39142 0.295179 0
20 113 -7.08703 -7.12574 5.46727 0.291583 0
20 114 -7.12574 -7.15649 5.18786 0.287773 0
20 115 -7.15649 -7.2051 5.43786 0.283839 0
20 116 -7.2051 -7.24045 6.06557 0.279875 0
20 117 -7.24045 -7.28087 6.08158 0.275315 0
20 118 -7.28087 -7.32352 4.94953 0.272342 0
20 119 -7.32352 -7.3681 5.33779 0.267684 0
20 120 -7.3681 -7.38114 10.704 0.265353 0
20 121 -7.38114 -7.42128 5.84605 0.261716 0
20 122 -7.42128 -7.46309 4.98232 0.257694 0
20 123 -7.46309 -7.49535 5.77204 0.254436 0
20 124 -7.49535 -7.53311 5.85165 0.250697 0
20 125 -7.53311 -7.56152 4.84406 0.247991 0
20 126 -7.56152 -7.60287 5.15729 0.243983 0
20 127 -7.60287 -7.63677 4.65853 0.2419 0
20 128 -7.63677 -7.66248 4.90965 0.238329 0
20 129 -7.66248 -7.68798 7.424 0.23488 0
20 130 -7.68798 -7.71209 5.92262 0.232878 0
20 131 -7.71209 -7.74743 4.56576 0.229767 0
20 132 -7.74743 -7.76945 4.58301 0.227128 0
20 133 -7.76945 -7.79446 5.11061 0.224584 0
20 134 -7.79446 -7.82498 4.8506 0.221982 0
20 135 -7.82498 -7.84721 5.47077 0.219195 0
20 136 -7.84721 -7.8855 5.29514 0.215588 0
20 137 -7.8855 -7.90841 5.03067 0.21246 0
20 138 -7.90841 -7.92482 4.56989 0.21158 0
20 139 -7.92482 -7.94635 6.04278 0.208227 0
20 140 -7.94635 -7.98597 4.58236 0.205758 0
20 141 -7.98597 -7.99521 5.48091 0.203683 0
20 142 -7.99521 -8.02845 5.08447 0.200633 0
20 143 -8.02845 -8.05354 4.3114 0.198368 0
20 144 -8.05354 -8.06408 4.98202 0.197288 0
20 145 -8.06408 -8.08964 5.14829 0.194815 0
20 146 -8.08964 -8.11261 4.72992 0.191963 0
20 147 -8.11261 -8.11939 67.4182 0.189987 0
20 148 -8.11939 -8.16286 3.62052 0.187968 0
20 149 -8.16286 -8.16617 7.79455 0.185759 0
20 150 -8.16617 -8.19601 4.05793 0.183453 0
20 151 -8.19601 -8.21858 4.33245 0.181775 0
20 152 -8.21858 -8.2422 3.61323 0.180129 0
20 153 -8.2422 -8.2439 4.95945 0.179103 0
20 154 -8.2439 -8.26917 5.83972 0.176687 0
20 155 -8.26917 -8.2896 3.83951 0.174815 0
20 156 -8.2896 -8.29724 17.787 0.173071 0
20 157 -8.29724 -8.3144 2.95412 0.171688 0
20 158 -8.3144 -8.31763 4.78644 0.170842 0
20 159 -8.31763 -8.33641 12.3695 0.168659 0
20 160 -8.33641 -8.36455 4.48928 0.166991 0
20 161 -8.36455 -8.36509 5.97301 0.166055 0
20 162 -8.36509 -8.3875 4.72461 0.163451 0
20 163 -8.3875 -8.39513 4.96797 0.162251 0
20 164 -8.39513 -8.40709 4.90161 0.161006 0
20 165 -8.40709 -8.41898 6.94523 0.159825 0
20 166 -8.41898 -8.44562 3.34537 0.15819 0
20 167 -8.44562 -8.45025 2.52152 0.1579 0
20 168 -8.45025 -8.45917 2.28822 0.156475 0
20 169 -8.45917 -8.47703 2.28998 0.155121 0
20 170 -8.47703 -8.47848 2.77697 0.154184 0
20 171 -8.47848 -8.49544 2.59063 0.151826 0
20 172 -8.49544 -8.50753 2.9702 0.151271 0
20 173 -8.50753 -8.51664 3.41846 0.150229 0
20 174 -8.51664 -8.51586 5.09397 0.150139 1
20 175 -8.51586 -8.53384 2.81878 0.148269 0
20 176 -8.53384 -8.54225 15.9796 0.146333 0
20 177 -8.54225 -8.54683 2.57071 0.146682 0
20 178 -8.54683 -8.57303 2.01533 0.144647 0
20 179 -8.57303 -8.57764 2.48738 0.143819 0
20 180 -8.57764 -8.58893 2.65942 0.142918 0
20 181 -8.58893 -8.59947 2.54502 0.142039 0
20 182 -8.59947 -8.60331 2.37977 0.141315 0
20 183 -8.60331 -8.61577 2.61413 0.139822 0
20 184 -8.61577 -8.61654 2.59804 0.139373 0
20 185 -8.61654 -8.62314 2.30537 0.139029 0
20 186 -8.62314 -8.63004 3.43858 0.138076 0
20 187 -8.63004 -8.65701 1.92226 0.135936 0
20 188 -8.65701 -8.66097 1.61163 0.136037 0
20 189 -8.66097 -8.66063 2.72763 0.13485 1
20 190 -8.66063 -8.66345 2.8808 0.134062 0
20 191 -8.66345 -8.67352 1.71625 0.134382 0
20 192 -8.67352 -8.68805 1.93071 0.132457 0
20 193 -8.68805 -8.68897 4.60319 0.131715 0
20 194 -8.68897 -8.69454 3.54783 0.130992 0
20 195 -8.69454 -8.70571 2.30573 0.130359 0
20 196 -8.70571 -8.70093 3.262 0.130289 1
20 197 -8.70093 -8.72473 1.91274 0.128503 0
20 198 -8.72473 -8.72791 2.39199 0.127506 0
20 199 -8.72791 -8.73523 2.49396 0.127424 0
20 200 -8.73523 -8.74737 1.59499 0.126742 0
21 0 1e+06 -1.00581 4.48847 1 0
21 1 -1.00581 -1.04841 4.50934 0.992693 0
21 2 -1.04841 -1.08999 4.50079 0.985351 0
21 3 -1.08999 -1.12934 4.48387 0.977966 0
21 4 -1.12934 -1.17475 4.48373 0.970508 0
21 5 -1.17475 -1.2252 4.4626 0.963339 0
21 6 -1.2252 -1.27289 4.47857 0.955999 0
21 7 -1.27289 -1.31058 4.465 0.948616 0
21 8 -1.31058 -1.36408 4.4925 0.941219 0
21 9 -1.36408 -1.399 4.46152 0.933812 0
21 10 -1.399 -1.45637 4.47384 0.92666 0
21 11 -1.45637 -1.49399 4.45188 0.91897 0
21 12 -1.49399 -1.52918 4.45128 0.91183 0
21 13 -1.52918 -1.5852 4.45075 0.904372 0
21 14 -1.5852 -1.62138 4.44017 0.896744 0
21 15 -1.62138 -1.67141 4.45224 0.889215 0
21 16 -1.67141 -1.72248 4.44445 0.882158 0
21 17 -1.72248 -1.75541 4.45379 0.874989 0
21 18 -1.75541 -1.80772 4.44287 0.867506 0
21 19 -1.80772 -1.85404 4.44026 0.859887 0
21 20 -1.85404 -1.89549 4.46053 0.852734 0
21 21 -1.89549 -1.94221 4.4692 0.84526 0
21 22 -1.94221 -1.98795 4.47161 0.837887 0
21 23 -1.98795 -2.03709 4.4514 0.830302 0
21 24 -2.03709 -2.05996 4.48906 0.823577 0
21 25 -2.05996 -2.11831 4.48278 0.815952 0
21 26 -2.11831 -2.16411 4.47826 0.808546 0
21 27 -2.16411 -2.21218 4.48654 0.800995 0
21 28 -2.21218 -2.26281 4.50643 0.794021 0
21 29 -2.26281 -2.30153 4.52315 0.786559 0
21 30 -2.30153 -2.35076 4.52241 0.778965 0
21 31 -2.35076 -2.39258 4.54398 0.772205 0
21 32 -2.39258 -2.43138 4.52509 0.765019 0
21 33 -2.43138 -2.47474 4.53654 0.75797 0
21 34 -2.47474 -2.52464 4.55253 0.750909 0
21 35 -2.52464 -2.57552 4.56347 0.7428 0
21 36 -2.57552 -2.62264 4.54882 0.735984 0
21 37 -2.62264 -2.66139 4.52317 0.729557 0
21 38 -2.66139 -2.70058 4.58916 0.722141 0
21 39 -2.70058 -2.75245 4.61353 0.715222 0
21 40 -2.75245 -2.80274 4.64507 0.70787 0
21 41 -2.80274 -2.84921 4.62134 0.700767 0
21 42 -2.84921 -2.89218 4.65456 0.693626 0
21 43 -2.89218 -2.93292 4.66715 0.687123 0
21 44 -2.93292 -2.98457 4.66552 0.680105 0
21 45 -2.98457 -3.0296 4.72091 0.673492 0
21 46 -3.0296 -3.08386 4.71396 0.665508 0
21 47 -3.08386 -3.12942 4.72653 0.65862 0
21 48 -3.12942 -3.17198 4.77596 0.65224 0
21 49 -3.17198 -3.21856 4.77894 0.645685 0
21 50 -3.21856 -3.25975 4.84297 0.6387 0
21 51 -3.25975 -3.30926 4.82801 0.631499 0
21 52 -3.30926 -3.35861 4.80631 0.624591 0
21 53 -3.35861 -3.41305 4.85033 0.61707 0
21 54 -3.41305 -3.45919 4.86624 0.611328 0
21 55 -3.45919 -3.5074 4.89086 0.604107 0
21 56 -3.5074 -3.55276 4.87413 0.598167 0
21 57 -3.55276 -3.605 4.96667 0.59141 0
21 58 -3.605 -3.63864 5.05576 0.584566 0
21 59 -3.63864 -3.69477 5.02725 0.577369 0
21 60 -3.69477 -3.74289 5.04559 0.570881 0
21 61 -3.74289 -3.79164 5.06508 0.564461 0
21 62 -3.79164 -3.84217 5.15988 0.557967 0
21 63 -3.84217 -3.89694 5.14537 0.551392 0
21 64 -3.89694 -3.94867 5.14429 0.544443 0
21 65 -3.94867 -4.0036 5.12307 0.538669 0
21 66 -4.0036 -4.03894 5.23034 0.532201 0
21 67 -4.03894 -4.1031 5.24303 0.525583 0
21 68 -4.1031 -4.15216 5.25934 0.519377 0
21 69 -4.15216 -4.19495 5.38847 0.512276 0
21 70 -4.19495 -4.24727 5.35283 0.506749 0
21 71 -4.24727 -4.31432 5.37861 0.499803 0
21 72 -4.31432 -4.35844 5.4164 0.493449 0
21 73 -4.35844 -4.39855 5.52462 0.488344 0
21 74 -4.39855 -4.46322 5.54055 0.481286 0
21 75 -4.46322 -4.50588 5.57445 0.475824 0
21 76 -4.50588 -4.55823 5.6132 0.469682 0
21 77 -4.55823 -4.60018 5.72519 0.463153 0
21 78 -4.60018 -4.67379 5.68246 0.456946 0
21 79 -4.67379 -4.71317 5.84743 0.451718 0
21 80 -4.71317 -4.77332 5.79435 0.444416 0
21 81 -4.77332 -4.83026 5.8517 0.43928 0
21 82 -4.83026 -4.87925 5.8666 0.433431 0
21 83 -4.87925 -4.94247 5.80869 0.42728 0
21 84 -4.94247 -5.00052 5.94661 0.420756 0
21 85 -5.00052 -5.0457 5.94844 0.41552 0
21 86 -5.0457 -5.0966 5.99292 0.409852 0
21 87 -5.0966 -5.16537 6.01091 0.403223 0
21 88 -5.16537 -5.21963 6.04352 0.398039 0
21 89 -5.21963 -5.26422 6.33225 0.392779 0
21 90 -5.26422 -5.31301 6.37328 0.38709 0
21 91 -5.31301 -5.37529 6.10857 0.381548 0
21 92 -5.37529 -5.41678 6.59682 0.376761 0
21 93 -5.41678 -5.48512 6.31351 0.370061 0
21 94 -5.48512 -5.5354 6.3399 0.364479 0
21 95 -5.5354 -5.58 6.48107 0.360322 0
21 96 -5.58 -5.65154 6.47243 0.353602 0
21 97 -5.65154 -5.71514 6.47681 0.348634 0
21 98 -5.71514 -5.75005 6.78373 0.343751 0
21 99 -5.75005 -5.81696 6.31731 0.338544 0
21 100 -5.81696 -5.85785 6.84416 0.333735 0
21 101 -5.85785 -5.9108 6.71105 0.328856 0
21 102 -5.9108 -5.9638 6.53248 0.323878 0
21 103 -5.9638 -6.02346 6.6201 0.319252 0
21 104 -6.02346 -6.0709 6.7705 0.313917 0
21 105 -6.0709 -6.12498 7.31103 0.309306 0
21 106 -6.12498 -6.16451 7.00449 0.305446 0
21 107 -6.16451 -6.23068 7.33415 0.299531 0
21 108 -6.23068 -6.28529 6.73716 0.294652 0
21 109 -6.28529 -6.33231 6.61995 0.290927 0
21 110 -6.33231 -6.3784 6.81511 0.286536 0
21 111 -6.3784 -6.42861 8.78279 0.281676 0
21 112 -6.42861 -6.48189 6.68883 0.27733 0
21 113 -6.48189 -6.52434 6.81803 0.273653 0
21 114 -6.52434 -6.57555 6.73611 0.269412 0
21 115 -6.57555 -6.62583 6.65386 0.264988 0
21 116 -6.62583 -6.65762 7.15732 0.262225 0
21 117 -6.65762 -6.71269 7.34784 0.256715 0
21 118 -6.71269 -6.74452 8.53725 0.253877 0
21 119 -6.74452 -6.81079 6.49644 0.24938 0
21 120 -6.81079 -6.82989 6.61214 0.246071 0
21 121 -6.82989 -6.8798 7.03488 0.242555 0
21 122 -6.8798 -6.9352 6.56996 0.237748 0
21 123 -6.9352 -6.9701 6.69543 0.234384 0
21 124 -6.9701 -7.00025 5.90209 0.231867 0
21 125 -7.00025 -7.04916 7.54952 0.227865 0
21 126 -7.04916 -7.10074 6.29572 0.22419 0
21 127 -7.10074 -7.12453 12.822 0.221151 0
21 128 -7.12453 -7.16294 5.87171 0.21824 0
21 129 -7.16294 -7.20505 6.19064 0.215417 0
21 130 -7.20505 -7.2408 6.73805 0.212118 0
21 131 -7.2408 -7.2724 6.13288 0.209465 0
21 132 -7.2724 -7.2937 5.7084 0.206877 0
21 133 -7.2937 -7.33418 7.68706 0.203648 0
21 134 -7.33418 -7.37471 5.83319 0.200926 0
21 135 -7.37471 -7.39488 5.59244 0.198356 0
21 136 -7.39488 -7.41061 6.27611 0.196578 0
21 137 -7.41061 -7.45625 6.17802 0.193548 0
21 138 -7.45625 -7.49513 5.44326 0.189966 0
21 139 -7.49513 -7.51558 4.54059 0.188879 0
21 140 -7.51558 -7.54837 5.56883 0.185237 0
21 141 -7.54837 -7.57069 7.16487 0.183445 0
21 142 -7.57069 -7.60147 5.16544 0.18037 0
21 143 -7.60147 -7.62378 5.38623 0.179394 0
21 144 -7.62378 -7.64763 4.33284 0.176602 0
21 145 -7.64763 -7.67177 10.6156 0.175074 0
21 146 -7.67177 -7.70889 4.31608 0.172641 0
21 147 -7.70889 -7.72016 7.44039 0.170462 0
21 148 -7.72016 -7.73385 8.76286 0.168345 0
21 149 -7.73385 -7.75792 5.56502 0.167076 0
21 150 -7.75792 -7.78169 4.86506 0.165097 0
21 151 -7.78169 -7.81073 6.92843 0.162723 0
21 152 -7.81073 -7.82705 3.68906 0.161446 0
21 153 -7.82705 -7.85662 5.80941 0.158966 0
21 154 -7.85662 -7.86059 9.19415 0.157594 0
21 155 -7.86059 -7.89879 4.02679 0.155374 0
21 156 -7.89879 -7.89982 7.16839 0.154294 0
21 157 -7.89982 -7.92517 3.52934 0.152563 0
21 158 -7.92517 -7.94213 5.22491 0.151087 0
21 159 -7.94213 -7.94629 4.0397 0.150505 0
21 160 -7.94629 -7.97499 3.75589 0.148301 0
21 161 -7.97499 -7.97177 51.1567 0.146619 1
21 162 -7.97177 -8.00483 4.02928 0.145342 0
21 163 -8.00483 -8.0141 17.3573 0.143421 0
21 164 -8.0141 -8.0568 3.66232 0.141533 0
21 165 -8.0568 -8.05224 3.92235 0.141305 1
21 166 -8.05224 -8.07009 3.17337 0.139998 0
21 167 -8.07009 -8.08153 9.71533 0.138434 0
21 168 -8.08153 -8.1037 3.15293 0.136705 0
21 169 -8.1037 -8.12898 3.80294 0.135139 0
21 170 -8.12898 -8.14309 3.13043 0.13407 0
21 171 -8.14309 -8.15064 10.3758 0.132641 0
21 172 -8.15064 -8.15386 11.5837 0.131841 0
21 173 -8.15386 -8.18106 4.66298 0.130413 0
21 174 -8.18106 -8.18316 3.92422 0.130196 0
21 175 -8.18316 -8.18545 113.451 0.128873 0
21 176 -8.18545 -8.22256 3.55138 0.126431 0
21 177 -8.22256 -8.22602 20.6399 0.12561 0
21 178 -8.22602 -8.26226 2.18951 0.124236 0
21 179 -8.26226 -8.26773 2.44374 0.12345 0
21 180 -8.26773 -8.27383 2.92498 0.123158 0
21 181 -8.27383 -8.27498 23.0525 0.121311 0
21 182 -8.27498 -8.2878 3.74714 0.120929 0
21 183 -8.2878 -8.30308 3.55781 0.11924 0
21 184 -8.30308 -8.32027 2.85675 0.118462 0
21 185 -8.32027 -8.33747 2.44774 0.117347 0
21 186 -8.33747 -8.3342 3.51902 0.117627 1
21 187 -8.3342 -8.35617 2.19438 0.115934 0
21 188 -8.35617 -8.35667 2.20975 0.115723 0
21 189 -8.35667 -8.36572 2.15852 0.115286 0
21 190 -8.36572 -8.37243 2.7498 0.114156 0
21 191 -8.37243 -8.38777 2.2682 0.113318 0
21 192 -8.38777 -8.39266 2.6342 0.112615 0
21 193 -8.39266 -8.39489 2.2582 0.112444 0
21 194 -8.39489 -8.41707 3.49978 0.110502 0
21 195 -8.41707 -8.42512 2.09462 0.109895 0
21 196 -8.42512 -8.4434 2.03212 0.108948 0
21 197 -8.4434 -8.44694 2.86782 0.107636 0
21 198 -8.44694 -8.44558 2.51375 0.108046 1
21 199 -8.44558 -8.45489 2.23273 0.107836 0
21 200 -8.45489 -8.46849 1.82121 0.107146 0
21 201 -8.46849 -8.47842 2.25491 0.105521 0
22 0 1e+06 -7.99298 7.97465 1 0
22 1 -7.99298 -8.07183 7.7843 0.991205 0
22 2 -8.07183 -8.15241 7.54512 0.982276 0
22 3 -8.15241 -8.22547 7.31025 0.973656 0
22 4 -8.22547 -8.30601 7.09907 0.964943 0
22 5 -8.30601 -8.38068 6.83634 0.956671 0
22 6 -8.38068 -8.44749 6.65553 0.948334 0
22 7 -8.44749 -8.50929 6.43063 0.939984 0
22 8 -8.50929 -8.58018 6.23211 0.931865 0
22 9 -8.58018 -8.63779 6.08477 0.924034 0
22 10 -8.63779 -8.69568 5.83751 0.916211 0
22 11 -8.69568 -8.74943 5.67493 0.908447 0
22 12 -8.74943 -8.79253 5.51711 0.900906 0
22 13 -8.79253 -8.86144 5.33451 0.893228 0
22 14 -8.86144 -8.90833 5.18552 0.886054 0
22 15 -8.90833 -8.96902 5.02022 0.878559 0
22 16 -8.96902 -9.01694 4.86684 0.871673 0
22 17 -9.01694 -9.07431 4.71353 0.864682 0
22 18 -9.07431 -9.1036 4.55745 0.857814 0
22 19 -9.1036 -9.16618 4.4007 0.85075 0
22 20 -9.16618 -9.19431 4.29268 0.844187 0
22 21 -9.19431 -9.24621 4.14216 0.83771 0
22 22 -9.24621 -9.27931 3.99131 0.831557 0
22 23 -9.27931 -9.31985 3.89604 0.824852 0
22 24 -9.31985 -9.35537 3.83562 0.818903 0
22 25 -9.35537 -9.40141 3.64612 0.812648 0
22 26 -9.40141 -9.4405 3.54772 0.806524 0
22 27 -9.4405 -9.47839 3.45073 0.800866 0
22 28 -9.47839 -9.51112 3.31547 0.794575 0
22 29 -9.51112 -9.54197 3.24376 0.789437 0
22 30 -9.54197 -9.56278 3.14181 0.78364 0
22 31 -9.56278 -9.60586 3.04496 0.777954 0
22 32 -9.60586 -9.63897 2.94604 0.772351 0
22 33 -9.63897 -9.65963 2.87763 0.767923 0
22 34 -9.65963 -9.69184 2.78692 0.762737 0
22 35 -9.69184 -9.7227 2.69523 0.757814 0
22 36 -9.7227 -9.74505 2.60825 0.752547 0
22 37 -9.74505 -9.77718 2.54196 0.747411 0
22 38 -9.77718 -9.79458 2.46134 0.742679 0
22 39 -9.79458 -9.82576 2.39539 0.737348 0
22 40 -9.82576 -9.844 2.31023 0.733118 0
22 41 -9.844 -9.86724 2.27284 0.72877 0
22 42 -9.86724 -9.89275 2.19782 0.724183 0
22 43 -9.89275 -9.91425 2.13906 0.719622 0
22 44 -9.91425 -9.92802 2.07804 0.715711 0
22 45 -9.92802 -9.95926 2.00981 0.710682 0
22 46 -9.95926 -9.97163 1.98513 0.706916 0
22 47 -9.97163 -9.98745 1.91861 0.703221 0
22 48 -9.98745 -10.0136 1.85402 0.698542 0
22 49 -10.0136 -10.0332 1.80992 0.694559 0
22 50 -10.0332 -10.0469 1.77165 0.690561 0
22 51 -10.0469 -10.0663 1.72495 0.68696 0
22 52 -10.0663 -10.0843 1.67653 0.682888 0
22 53 -10.0843 -10.0972 1.63999 0.679007 0
22 54 -10.0972 -10.1134 1.59967 0.676308 0
22 55 -10.1134 -10.1284 1.55408 0.672204 0
22 56 -10.1284 -10.1436 1.51958 0.668452 0
22 57 -10.1436 -10.1627 1.47369 0.66516 0
22 58 -10.1627 -10.173 1.4422 0.662117 0
22 59 -10.173 -10.187 1.40228 0.658691 0
22 60 -10.187 -10.2017 1.36984 0.655184 0
22 61 -10.2017 -10.214 1.34252 0.652249 0
22 62 -10.214 -10.2289 1.31058 0.648208 0
22 63 -10.2289 -10.243 1.26992 0.645505 0
22 64 -10.243 -10.251 1.24266 0.642829 0
22 65 -10.251 -10.2631 1.223 0.639189 0
22 66 -10.2631 -10.2777 1.1954 0.636212 0
22 67 -10.2777 -10.2837 1.17061 0.633895 0
22 68 -10.2837 -10.294 1.14297 0.630178 0
22 69 -10.294 -10.3083 1.1145 0.627683 0
22 70 -10.3083 -10.315 1.09752 0.625455 0
22 71 -10.315 -10.3286 1.06724 0.622676 0
22 72 -10.3286 -10.3365 1.04811 0.620034 0
22 73 -10.3365 -10.3468 1.02786 0.616966 0
22 74 -10.3468 -10.357 1.01181 0.614068 0
22 75 -10.357 -10.3675 0.983416 0.611984 0
22 76 -10.3675 -10.379 0.961639 0.609326 0
22 77 -10.379 -10.3883 0.949052 0.606758 0
22 78 -10.3883 -10.3977 0.925973 0.603949 0
22 79 -10.3977 -10.4063 0.915547 0.601335 0
22 80 -10.4063 -10.4117 0.899419 0.59936 0
22 81 -10.4117 -10.4173 0.880951 0.597244 0
22 82 -10.4173 -10.4278 0.865012 0.59481 0
22 83 -10.4278 -10.4379 0.848795 0.592927 0
22 84 -10.4379 -10.4473 0.841024 0.589833 0
22 85 -10.4473 -10.4502 0.822875 0.588168 0
22 86 -10.4502 -10.4574 0.809224 0.586247 0
22 87 -10.4574 -10.4642 0.799646 0.584067 0
22 88 -10.4642 -10.4736 0.78188 0.582666 0
22 89 -10.4736 -10.4766 0.775058 0.579464 0
22 90 -10.4766 -10.4844 0.763973 0.577327 0
22 91 -10.4844 -10.4878 0.754882 0.576101 0
22 92 -10.4878 -10.4931 0.738246 0.574132 0
22 93 -10.4931 -10.501 0.723586 0.573248 0
22 94 -10.501 -10.5127 0.721326 0.569194 0
22 95 -10.5127 -10.5167 0.711095 0.567496 0
22 96 -10.5167 -10.5249 0.70281 0.565143 0
22 97 -10.5249 -10.5254 0.689222 0.564102 0
22 98 -10.5254 -10.5292 0.682427 0.562679 0
22 99 -10.5292 -10.5394 0.675204 0.560861 0
22 100 -10.5394 -10.5434 0.663634 0.55875 0
22 101 -10.5434 -10.5493 0.651041 0.556865 0
22 102 -10.5493 -10.5541 0.64705 0.555084 0
22 103 -10.5541 -10.5594 0.634537 0.553999 0
22 104 -10.5594 -10.5666 0.639001 0.551513 0
22 105 -10.5666 -10.567 0.623179 0.550294 0
22 106 -10.567 -10.5771 0.612064 0.548076 0
22 107 -10.5771 -10.578 0.612641 0.546959 0
22 108 -10.578 -10.583 0.606074 0.545195 0
22 109 -10.583 -10.5873 0.600186 0.543622 0
22 110 -10.5873 -10.5918 0.592691 0.542381 0
22 111 -10.5918 -10.5968 0.589342 0.540441 0
22 112 -10.5968 -10.6002 0.580379 0.538524 0
22 113 -10.6002 -10.6072 0.572156 0.537224 0
22 114 -10.6072 -10.6066 0.567883 0.535885 1
22 115 -10.6066 -10.6145 0.560398 0.53441 0
22 116 -10.6145 -10.6169 0.557945 0.533102 0
22 117 -10.6169 -10.6223 0.551602 0.53181 0
22 118 -10.6223 -10.625 0.550011 0.529877 0
22 119 -10.625 -10.6342 0.548231 0.528619 0
22 120 -10.6342 -10.6348 0.540556 0.527241 0
22 121 -10.6348 -10.6345 0.53828 0.526659 1
22 122 -10.6345 -10.6433 0.535267 0.524778 0
22 123 -10.6433 -10.6461 0.527032 0.523336 0
22 124 -10.6461 -10.6476 0.525605 0.522244 0
22 125 -10.6476 -10.6546 0.519937 0.520286 0
22 126 -10.6546 -10.6547 0.516346 0.518985 0
22 127 -10.6547 -10.6564 0.512795 0.518703 0
22 128 -10.6564 -10.6607 0.51042 0.516945 0
22 129 -10.6607 -10.6629 0.5098 0.515778 0
22 130 -10.6629 -10.67 0.506407 0.515004 0
22 131 -10.67 -10.672 0.49984 0.513273 0
22 132 -10.672 -10.6762 0.495479 0.511691 0
22 133 -10.6762 -10.6788 0.497036 0.511014 0
22 134 -10.6788 -10.6771 0.494614 0.510266 1
22 135 -10.6771 -10.682 0.489508 0.508444 0
22 136 -10.682 -10.6885 0.48735 0.507889 0
22 137 -10.6885 -10.6941 0.484785 0.506033 0
22 138 -10.6941 -10.6948 0.487779 0.504802 0
22 139 -10.6948 -10.6978 0.476757 0.505109 0
22 140 -10.6978 -10.6984 0.476022 0.503392 0
22 141 -10.6984 -10.7029 0.472807 0.502382 0
22 142 -10.7029 -10.7029 0.477986 0.500891 0
22 143 -10.7029 -10.7071 0.470894 0.499226 0
22 144 -10.7071 -10.7091 0.472009 0.49858 0
22 145 -10.7091 -10.7129 0.467098 0.49657 0
22 146 -10.7129 -10.7152 0.464097 0.496634 0
22 147 -10.7152 -10.7163 0.464611 0.494552 0
22 148 -10.7163 -10.7171 0.460983 0.494559 0
22 149 -10.7171 -10.7194 0.458853 0.49364 0
22 150 -10.7194 -10.7272 0.453894 0.491768 0
22 151 -10.7272 -10.727 0.453679 0.491469 1
22 152 -10.727 -10.725 0.454637 0.490104 1
22 153 -10.725 -10.7337 0.456068 0.488533 0
22 154 -10.7337 -10.7352 0.455937 0.487864 0
22 155 -10.7352 -10.7376 0.447839 0.487038 0
22 156 -10.7376 -10.7382 0.445833 0.487194 0
22 157 -10.7382 -10.7446 0.447881 0.484787 0
22 158 -10.7446 -10.7441 0.442858 0.484269 1
22 159 -10.7441 -10.7418 0.445028 0.485056 1
22 160 -10.7418 -10.745 0.444675 0.483515 0
22 161 -10.745 -10.7462 0.448161 0.481974 0
22 162 -10.7462 -10.7517 0.439564 0.481828 0
22 163 -10.7517 -10.7509 0.444278 0.480254 1
22 164 -10.7509 -10.7539 0.440149 0.479369 0
22 165 -10.7539 -10.7553 0.440071 0.478286 0
22 166 -10.7553 -10.7571 0.437909 0.477832 0
22 167 -10.7571 -10.7626 0.43866 0.476576 0
22 168 -10.7626 -10.7624 0.438203 0.475944 1
22 169 -10.7624 -10.7672 0.436158 0.474925 0
22 170 -10.7672 -10.7677 0.434273 0.473686 0
22 171 -10.7677 -10.7713 0.435927 0.472393 0
22 172 -10.7713 -10.7702 0.437462 0.471877 1
22 173 -10.7702 -10.773 0.434476 0.471303 0
22 174 -10.773 -10.7755 0.42923 0.470048 0
22 175 -10.7755 -10.7775 0.431521 0.470127 0
22 176 -10.7775 -10.7771 0.428438 0.469663 1
22 177 -10.7771 -10.7791 0.426192 0.468863 0
22 178 -10.7791 -10.7817 0.425842 0.466805 0
22 179 -10.7817 -10.785 0.430432 0.46671 0
22 180 -10.785 -10.7852 0.428205 0.465745 0
22 181 -10.7852 -10.7874 0.423834 0.465635 0
22 182 -10.7874 -10.7874 0.425634 0.464757 1
22 183 -10.7874 -10.7906 0.426635 0.463148 0
22 184 -10.7906 -10.7935 0.421398 0.462494 0
22 185 -10.7935 -10.7944 0.425072 0.462473 0
22 186 -10.7944 -10.7949 0.424172 0.46096 0
22 187 -10.7949 -10.7972 0.427828 0.459979 0
22 188 -10.7972 -10.7987 0.423373 0.459635 0
22 189 -10.7987 -10.7988 0.424734 0.459096 0
22 190 -10.7988 -10.8048 0.421285 0.458933 0
22 191 -10.8048 -10.8039 0.421137 0.458642 1
22 192 -10.8039 -10.8037 0.426728 0.457313 1
22 193 -10.8037 -10.8067 0.420865 0.456509 0
22 194 -10.8067 -10.8107 0.421645 0.455378 0
22 195 -10.8107 -10.8086 0.423705 0.455592 1
22 196 -10.8086 -10.8084 0.42177 0.454713 1
22 197 -10.8084 -10.8084 0.422035 0.45464 0
22 198 -10.8084 -10.8105 0.418407 0.453921 0
22 199 -10.8105 -10.8155 0.422951 0.452591 0
22 200 -10.8155 -10.8139 0.417006 0.453268 1
22 201 -10.8139 -10.8181 0.417222 0.451195 0
23 0 1e+06 -0.00783125 4.02209 1 0
23 1 -0.00783125 -0.0469544 3.96667 0.993246 0
23 2 -0.0469544 -0.0803782 3.99592 0.986536 0
23 3 -0.0803782 -0.116689 3.97318 0.979777 0
23 4 -0.116689 -0.161902 3.97585 0.972911 0
23 5 -0.161902 -0.201325 3.96419 0.966018 0
23 6 -0.201325 -0.233384 3.94422 0.959354 0
23 7 -0.233384 -0.277177 3.95976 0.952442 0
23 8 -0.277177 -0.324565 3.93331 0.945501 0
23 9 -0.324565 -0.357649 3.95595 0.938594 0
23 10 -0.357649 -0.404201 3.95321 0.931726 0
23 11 -0.404201 -0.43497 3.95826 0.924691 0
23 12 -0.43497 -0.475676 3.9638 0.917847 0
23 13 -0.475676 -0.51199 3.9856 0.910776 0
23 14 -0.51199 -0.551551 3.98201 0.904115 0
23 15 -0.551551 -0.594632 3.99072 0.896831 0
23 16 -0.594632 -0.637957 4.00729 0.890116 0
23 17 -0.637957 -0.669642 3.99165 0.882851 0
23 18 -0.669642 -0.72216 4.01986 0.875593 0
23 19 -0.72216 -0.754159 4.02031 0.868787 0
23 20 -0.754159 -0.795083 4.0424 0.861497 0
23 21 -0.795083 -0.831381 4.07959 0.854872 0
23 22 -0.831381 -0.870227 4.11644 0.847675 0
23 23 -0.870227 -0.9234 4.09978 0.840569 0
23 24 -0.9234 -0.955667 4.12761 0.833632 0
23 25 -0.955667 -1.00182 4.16561 0.826111 0
23 26 -1.00182 -1.04317 4.1939 0.819056 0
23 27 -1.04317 -1.0847 4.21194 0.812324 0
23 28 -1.0847 -1.11474 4.27124 0.805161 0
23 29 -1.11474 -1.17355 4.28802 0.798127 0
23 30 -1.17355 -1.2199 4.34355 0.79058 0
23 31 -1.2199 -1.25031 4.3427 0.78377 0
23 32 -1.25031 -1.31172 4.37963 0.776414 0
23 33 -1.31172 -1.34458 4.46173 0.769107 0
23 34 -1.34458 -1.38648 4.52735 0.76195 0
23 35 -1.38648 -1.43184 4.54874 0.75435 0
23 36 -1.43184 -1.48154 4.60385 0.747148 0
23 37 -1.48154 -1.5273 4.65647 0.740022 0
23 38 -1.5273 -1.57451 4.70579 0.732522 0
23 39 -1.57451 -1.61748 4.76634 0.725748 0
23 40 -1.61748 -1.66077 4.82368 0.71849 0
23 41 -1.66077 -1.72178 4.92063 0.710965 0
23 42 -1.72178 -1.76615 4.90004 0.703514 0
23 43 -1.76615 -1.81307 4.98377 0.696356 0
23 44 -1.81307 -1.86628 5.12052 0.688968 0
23 45 -1.86628 -1.91101 5.16007 0.681702 0
23 46 -1.91101 -1.95963 5.17831 0.674539 0
23 47 -1.95963 -2.00613 5.28739 0.667194 0
23 48 -2.00613 -2.06578 5.34809 0.65967 0
23 49 -2.06578 -2.12602 5.40267 0.652336 0
23 50 -2.12602 -2.18304 5.50656 0.644809 0
23 51 -2.18304 -2.21934 5.61463 0.637762 0
23 52 -2.21934 -2.27647 5.68452 0.630819 0
23 53 -2.27647 -2.34148 5.75122 0.623024 0
23 54 -2.34148 -2.39463 5.78794 0.615483 0
23 55 -2.39463 -2.45657 5.90064 0.60844 0
23 56 -2.45657 -2.51317 5.98648 0.601011 0
23 57 -2.51317 -2.56913 6.07888 0.59332 0
23 58 -2.56913 -2.64082 6.1178 0.585927 0
23 59 -2.64082 -2.67922 6.30478 0.579781 0
23 60 -2.67922 -2.75478 6.34033 0.571835 0
23 61 -2.75478 -2.82086 6.46324 0.563622 0
23 62 -2.82086 -2.89248 6.49114 0.557006 0
23 63 -2.89248 -2.94232 6.58189 0.550371 0
23 64 -2.94232 -3.00332 6.69305 0.54292 0
23 65 -3.00332 -3.07101 6.82734 0.535073 0
23 66 -3.07101 -3.13772 6.91931 0.52834 0
23 67 -3.13772 -3.20919 6.91696 0.520902 0
23 68 -3.20919 -3.2776 7.10156 0.513801 0
23 69 -3.2776 -3.34278 7.17698 0.506691 0
23 70 -3.34278 -3.41273 7.26218 0.499309 0
23 71 -3.41273 -3.4943 7.34703 0.492054 0
23 72 -3.4943 -3.54969 7.38388 0.485738 0
23 73 -3.54969 -3.61891 7.58522 0.478334 0
23 74 -3.61891 -3.69746 7.65366 0.471793 0
23 75 -3.69746 -3.75398 7.74739 0.464845 0
23 76 -3.75398 -3.83299 7.79503 0.458529 0
23 77 -3.83299 -3.91341 7.78404 0.450832 0
23 78 -3.91341 -3.99189 7.89518 0.44349 0
23 79 -3.99189 -4.05439 7.94966 0.437966 0
23 80 -4.05439 -4.14309 8.01078 0.430253 0
23 81 -4.14309 -4.19493 8.18203 0.424672 0
23 82 -4.19493 -4.27246 8.27519 0.41789 0
23 83 -4.27246 -4.34346 8.48478 0.411914 0
23 84 -4.34346 -4.43224 8.2982 0.404995 0
23 85 -4.43224 -4.4968 8.57959 0.399048 0
23 86 -4.4968 -4.59049 8.26193 0.392215 0
23 87 -4.59049 -4.66304 8.29317 0.385574 0
23 88 -4.66304 -4.7265 8.48194 0.380853 0
23 89 -4.7265 -4.81603 8.2576 0.374752 0
23 90 -4.81603 -4.8814 8.30497 0.369039 0
23 91 -4.8814 -4.93493 8.98779 0.362811 0
23 92 -4.93493 -5.01706 9.1063 0.356517 0
23 93 -5.01706 -5.08958 9.22931 0.351165 0
23 94 -5.08958 -5.17337 9.42969 0.345716 0
23 95 -5.17337 -5.23546 8.88089 0.34087 0
23 96 -5.23546 -5.33437 8.77998 0.333499 0
23 97 -5.33437 -5.38048 8.98229 0.329656 0
23 98 -5.38048 -5.45095 8.91138 0.324275 0
23 99 -5.45095 -5.5323 8.97947 0.318776 0
23 100 -5.5323 -5.59654 8.51838 0.314285 0
23 101 -5.59654 -5.66025 8.48578 0.30962 0
23 102 -5.66025 -5.71447 11.3118 0.30395 0
23 103 -5.71447 -5.78942 9.33332 0.29961 0
23 104 -5.78942 -5.86869 7.85467 0.294658 0
23 105 -5.86869 -5.89821 8.88778 0.29151 0
23 106 -5.89821 -5.96663 8.4922 0.286915 0
23 107 -5.96663 -6.04141 8.50795 0.282628 0
23 108 -6.04141 -6.0948 8.82388 0.276624 0
23 109 -6.0948 -6.15764 7.87899 0.273126 0
23 110 -6.15764 -6.19644 8.19552 0.269887 0
23 111 -6.19644 -6.25987 8.36956 0.2658 0
23 112 -6.25987 -6.31946 8.42296 0.261174 0
23 113 -6.31946 -6.36733 7.93538 0.257834 0
23 114 -6.36733 -6.40409 9.42283 0.254917 0
23 115 -6.40409 -6.46074 8.32058 0.251812 0
23 116 -6.46074 -6.51218 7.76847 0.24762 0
23 117 -6.51218 -6.563 6.81576 0.243697 0
23 118 -6.563 -6.59694 8.4068 0.24099 0
23 119 -6.59694 -6.63204 12.5934 0.238483 0
23 120 -6.63204 -6.70041 6.59573 0.234215 0
23 121 -6.70041 -6.7384 6.91343 0.231501 0
23 122 -6.7384 -6.78642 6.2023 0.229032 0
23 123 -6.78642 -6.8154 6.26533 0.226248 0
23 124 -6.8154 -6.85562 6.97423 0.222527 0
23 125 -6.85562 -6.90793 6.28335 0.219498 0
23 126 -6.90793 -6.92067 7.47498 0.217319 0
23 127 -6.92067 -6.96875 5.99016 0.214784 0
23 128 -6.96875 -6.98112 13.1122 0.212288 0
23 129 -6.98112 -7.06544 4.47061 0.207968 0
23 130 -7.06544 -7.06854 5.78362 0.20629 0
23 131 -7.06854 -7.10594 7.75415 0.204516 0
23 132 -7.10594 -7.13292 9.26775 0.201908 0
23 133 -7.13292 -7.16572 5.09073 0.199451 0
23 134 -7.16572 -7.18215 8.11325 0.197721 0
23 135 -7.18215 -7.21992 4.65001 0.195322 0
23 136 -7.21992 -7.25877 3.98769 0.192538 0
23 137 -7.25877 -7.28272 4.07607 0.190689 0
23 138 -7.28272 -7.31144 4.14929 0.188813 0
23 139 -7.31144 -7.34888 4.16923 0.186253 0
23 140 -7.34888 -7.3554 4.14278 0.185214 0
23 141 -7.3554 -7.37919 5.44629 0.183042 0
23 142 -7.37919 -7.40275 4.90879 0.180924 0
23 143 -7.40275 -7.4213 8.50447 0.179397 0
23 144 -7.4213 -7.46608 4.45833 0.176845 0
23 145 -7.46608 -7.4839 4.64319 0.175135 0
23 146 -7.4839 -7.48916 36.5456 0.173654 0
23 147 -7.48916 -7.53421 3.25716 0.171312 0
23 148 -7.53421 -7.55036 6.12564 0.170007 0
23 149 -7.55036 -7.57651 3.72382 0.1681 0
23 150 -7.57651 -7.58732 3.21873 0.166471 0
23 151 -7.58732 -7.59366 5.74216 0.165444 0
23 152 -7.59366 -7.63056 3.60473 0.163114 0
23 153 -7.63056 -7.6435 4.7188 0.161633 0
23 154 -7.6435 -7.66422 2.68154 0.1609 0
23 155 -7.66422 -7.6929 2.91741 0.1585 0
23 156 -7.6929 -7.69063 7.753 0.156829 1
23 157 -7.69063 -7.72497 4.45063 0.155042 0
23 158 -7.72497 -7.73561 3.92035 0.154347 0
23 159 -7.73561 -7.74833 3.66804 0.153188 0
23 160 -7.74833 -7.76803 2.82026 0.151712 0
23 161 -7.76803 -7.79814 2.92192 0.149378 0
23 162 -7.79814 -7.81571 3.37988 0.148114 0
23 163 -7.81571 -7.81523 3.48764 0.147129 1
23 164 -7.81523 -7.8206 10.9194 0.146515 0
23 165 -7.8206 -7.85018 2.97067 0.144539 0
23 166 -7.85018 -7.87492 2.2204 0.143752 0
23 167 -7.87492 -7.89632 3.31067 0.141587 0
23 168 -7.89632 -7.90071 2.78093 0.140325 0
23 169 -7.90071 -7.91717 3.15972 0.139736 0
23 170 -7.91717 -7.92126 3.4097 0.138588 0
23 171 -7.92126 -7.9454 5.10953 0.136368 0
23 172 -7.9454 -7.9499 22.8965 0.13588 0
23 173 -7.9499 -7.97717 4.05085 0.134021 0
23 174 -7.97717 -7.9792 12.4963 0.133408 0
23 175 -7.9792 -8.01697 2.43563 0.131363 0
23 176 -8.01697 -8.02203 2.22865 0.13018 0
23 177 -8.02203 -8.03185 3.49071 0.12969 0
23 178 -8.03185 -8.03094 12.7101 0.128553 1
23 179 -8.03094 -8.05574 2.65947 0.127749 0
23 180 -8.05574 -8.07898 1.86143 0.125988 0
23 181 -8.07898 -8.09409 2.06791 0.124859 0
23 182 -8.09409 -8.09708 2.29337 0.124034 0
23 183 -8.09708 -8.11058 2.55634 0.122999 0
23 184 -8.11058 -8.12936 1.89922 0.121404 0
23 185 -8.12936 -8.14366 1.78453 0.121106 0
23 186 -8.14366 -8.14117 1.84127 0.120365 1
23 187 -8.14117 -8.15367 1.96642 0.119717 0
23 188 -8.15367 -8.15898 1.92791 0.119274 0
23 189 -8.15898 -8.16697 2.77035 0.118472 0
23 190 -8.16697 -8.19891 1.79483 0.116368 0
23 191 -8.19891 -8.1989 1.96429 0.116484 1
23 192 -8.1989 -8.19752 2.56606 0.116057 1
23 193 -8.19752 -8.20335 2.18881 0.115595 0
23 194 -8.20335 -8.22025 1.84103 0.114615 0
23 195 -8.22025 -8.23195 3.84626 0.11325 0
23 196 -8.23195 -8.24545 5.48677 0.112077 0
23 197 -8.24545 -8.25022 3.75087 0.111614 0
23 198 -8.25022 -8.27328 1.89296 0.110244 0
23 199 -8.27328 -8.27193 16.4127 0.109316 1
23 200 -8.27193 -8.28238 4.56363 0.108738 0
23 201 -8.28238 -8.30699 1.79148 0.107269 0
24 0 1e+06 -0.986 4.53023 1 0
24 1 -0.986 -1.04845 4.51226 0.992632 0
24 2 -1.04845 -1.09549 4.4901 0.985323 0
24 3 -1.09549 -1.13116 4.48365 0.977938 0
24 4 -1.13116 -1.17156 4.48627 0.970508 0
24 5 -1.17156 -1.22453 4.50884 0.963076 0
24 6 -1.22453 -1.27503 4.49475 0.955744 0
24 7 -1.27503 -1.3075 4.48445 0.948413 0
24 8 -1.3075 -1.35737 4.47378 0.941082 0
24 9 -1.35737 -1.39867 4.45922 0.933815 0
24 10 -1.39867 -1.43939 4.47057 0.926072 0
24 11 -1.43939 -1.49193 4.46192 0.918514 0
24 12 -1.49193 -1.5348 4.48579 0.911223 0
24 13 -1.5348 -1.58497 4.45644 0.903681 0
24 14 -1.58497 -1.62944 4.48464 0.896386 0
24 15 -1.62944 -1.6671 4.47069 0.888617 0
24 16 -1.6671 -1.72074 4.4565 0.881267 0
24 17 -1.72074 -1.75905 4.51246 0.873921 0
24 18 -1.75905 -1.80882 4.50678 0.866533 0
24 19 -1.80882 -1.84835 4.49941 0.858881 0
24 20 -1.84835 -1.89654 4.48775 0.851582 0
24 21 -1.89654 -1.93268 4.49182 0.843898 0
24 22 -1.93268 -1.98185 4.51342 0.836727 0
24 23 -1.98185 -2.03397 4.49349 0.829231 0
24 24 -2.03397 -2.06808 4.52058 0.821595 0
24 25 -2.06808 -2.12897 4.54303 0.814091 0
24 26 -2.12897 -2.16631 4.55693 0.806966 0
24 27 -2.16631 -2.21165 4.53531 0.799635 0
24 28 -2.21165 -2.26445 4.56611 0.791595 0
24 29 -2.26445 -2.30616 4.57351 0.78458 0
24 30 -2.30616 -2.34794 4.57762 0.777828 0
24 31 -2.34794 -2.40394 4.59834 0.77003 0
24 32 -2.40394 -2.43982 4.59287 0.762684 0
24 33 -2.43982 -2.48809 4.62503 0.755483 0
24 34 -2.48809 -2.54646 4.5955 0.747917 0
24 35 -2.54646 -2.5776 4.66748 0.741621 0
24 36 -2.5776 -2.62954 4.67314 0.733818 0
24 37 -2.62954 -2.67257 4.64733 0.726712 0
24 38 -2.67257 -2.71897 4.70458 0.719467 0
24 39 -2.71897 -2.76281 4.69629 0.712543 0
24 40 -2.76281 -2.82089 4.71911 0.704584 0
24 41 -2.82089 -2.85919 4.77578 0.697506 0
24 42 -2.85919 -2.9088 4.78141 0.690542 0
24 43 -2.9088 -2.96276 4.77801 0.683697 0
24 44 -2.96276 -3.00485 4.79692 0.676325 0
24 45 -3.00485 -3.06236 4.81172 0.668618 0
24 46 -3.06236 -3.09754 4.83683 0.662071 0
24 47 -3.09754 -3.1482 4.85316 0.65527 0
24 48 -3.1482 -3.20388 4.85751 0.648118 0
24 49 -3.20388 -3.2405 4.94398 0.641334 0
24 50 -3.2405 -3.28836 4.94238 0.634272 0
24 51 -3.28836 -3.35674 4.96511 0.627141 0
24 52 -3.35674 -3.38909 5.021 0.620288 0
24 53 -3.38909 -3.45176 4.96452 0.613194 0
24 54 -3.45176 -3.49619 5.05499 0.606763 0
24 55 -3.49619 -3.53865 5.06 0.600094 0
24 56 -3.53865 -3.58446 5.09385 0.593649 0
24 57 -3.58446 -3.63756 5.10093 0.586868 0
24 58 -3.63756 -3.69964 5.17337 0.578969 0
24 59 -3.69964 -3.74376 5.14634 0.572046 0
24 60 -3.74376 -3.78673 5.26414 0.566527 0
24 61 -3.78673 -3.84415 5.26209 0.559911 0
24 62 -3.84415 -3.90815 5.30322 0.551773 0
24 63 -3.90815 -3.96084 5.22349 0.545655 0
24 64 -3.96084 -3.99382 5.38026 0.539639 0
24 65 -3.99382 -4.06014 5.41149 0.532672 0
24 66 -4.06014 -4.10301 5.46959 0.526074 0
24 67 -4.10301 -4.15332 5.54547 0.51918 0
24 68 -4.15332 -4.20626 5.51111 0.513732 0
24 69 -4.20626 -4.27169 5.5044 0.506279 0
24 70 -4.27169 -4.32291 5.56776 0.500161 0
24 71 -4.32291 -4.37046 5.68311 0.493785 0
24 72 -4.37046 -4.42454 5.70295 0.487461 0
24 73 -4.42454 -4.47795 5.72231 0.481297 0
24 74 -4.47795 -4.5308 5.78894 0.474724 0
24 75 -4.5308 -4.59541 5.77812 0.468575 0
24 76 -4.59541 -4.63668 5.93711 0.461888 0
24 77 -4.63668 -4.69186 5.9314 0.456008 0
24 78 -4.69186 -4.75295 5.86954 0.449867 0
24 79 -4.75295 -4.81289 6.0432 0.443535 0
24 80 -4.81289 -4.86571 6.00999 0.437096 0
24 81 -4.86571 -4.91632 6.06067 0.431375 0
24 82 -4.91632 -4.97716 6.15787 0.425444 0
24 83 -4.97716 -5.03671 6.16243 0.419258 0
24 84 -5.03671 -5.0827 6.07218 0.414421 0
24 85 -5.0827 -5.14689 6.24849 0.407517 0
24 86 -5.14689 -5.19534 6.22614 0.402275 0
24 87 -5.19534 -5.25309 6.21006 0.396696 0
24 88 -5.25309 -5.29869 6.42423 0.391581 0
24 89 -5.29869 -5.3677 6.44213 0.38446 0
24 90 -5.3677 -5.4142 6.60622 0.379123 0
24 91 -5.4142 -5.4885 6.37588 0.37267 0
24 92 -5.4885 -5.53683 6.26882 0.368099 0
24 93 -5.53683 -5.59937 6.52312 0.362664 0
24 94 -5.59937 -5.64506 6.71759 0.357249 0
24 95 -5.64506 -5.70761 6.7255 0.351839 0
24 96 -5.70761 -5.7635 6.67407 0.346316 0
24 97 -5.7635 -5.8089 6.58931 0.341331 0
24 98 -5.8089 -5.86341 6.50322 0.336641 0
24 99 -5.86341 -5.91514 6.58187 0.33082 0
24 100 -5.91514 -5.98037 6.79451 0.325507 0
24 101 -5.98037 -6.02811 7.55451 0.32123 0
24 102 -6.02811 -6.09327 6.65928 0.315769 0
24 103 -6.09327 -6.14538 7.09472 0.310989 0
24 104 -6.14538 -6.18949 6.85907 0.306745 0
24 105 -6.18949 -6.25048 6.61267 0.301724 0
24 106 -6.25048 -6.29045 6.94566 0.297519 0
24 107 -6.29045 -6.34816 6.65604 0.292283 0
24 108 -6.34816 -6.39248 6.83997 0.288106 0
24 109 -6.39248 -6.46042 6.82445 0.282938 0
24 110 -6.46042 -6.49286 7.01285 0.279019 0
24 111 -6.49286 -6.54911 7.67006 0.274959 0
24 112 -6.54911 -6.60345 6.65412 0.270302 0
24 113 -6.60345 -6.63733 6.541 0.266347 0
24 114 -6.63733 -6.7155 5.90113 0.260947 0
24 115 -6.7155 -6.73908 6.6555 0.257947 0
24 116 -6.73908 -6.77367 6.56572 0.254982 0
24 117 -6.77367 -6.83758 6.35845 0.250036 0
24 118 -6.83758 -6.86483 6.72877 0.247403 0
24 119 -6.86483 -6.91021 7.75035 0.243469 0
24 120 -6.91021 -6.9463 7.35683 0.239996 0
24 121 -6.9463 -6.99163 7.37377 0.236308 0
24 122 -6.99163 -7.04307 5.69423 0.231992 0
24 123 -7.04307 -7.09017 5.96411 0.228548 0
24 124 -7.09017 -7.11063 7.82344 0.225466 0
24 125 -7.11063 -7.14719 6.06013 0.223104 0
24 126 -7.14719 -7.1858 6.85068 0.21942 0
24 127 -7.1858 -7.22152 8.78705 0.216286 0
24 128 -7.22152 -7.25989 8.43319 0.213633 0
24 129 -7.25989 -7.28781 6.23973 0.210554 0
24 130 -7.28781 -7.3324 5.21955 0.207859 0
24 131 -7.3324 -7.34968 5.83778 0.205105 0
24 132 -7.34968 -7.39277 7.29478 0.201055 0
24 133 -7.39277 -7.42496 8.0403 0.198719 0
24 134 -7.42496 -7.44654 7.43137 0.196354 0
24 135 -7.44654 -7.49448 6.83857 0.192687 0
24 136 -7.49448 -7.50905 6.73304 0.19073 0
24 137 -7.50905 -7.56176 4.64463 0.187687 0
24 138 -7.56176 -7.55824 7.33213 0.186787 1
24 139 -7.55824 -7.59866 22.715 0.183334 0
24 140 -7.59866 -7.62511 5.60037 0.18183 0
24 141 -7.62511 -7.6617 5.01054 0.178853 0
24 142 -7.6617 -7.68767 5.43148 0.176475 0
24 143 -7.68767 -7.70145 4.59907 0.175425 0
24 144 -7.70145 -7.71232 7.91776 0.173658 0
24 145 -7.71232 -7.74702 5.7863 0.171415 0
24 146 -7.74702 -7.77099 5.37182 0.169006 0
24 147 -7.77099 -7.79418 4.33868 0.16756 0
24 148 -7.79418 -7.82543 5.89752 0.164141 0
24 149 -7.82543 -7.82906 12.5252 0.162491 0
24 150 -7.82906 -7.85581 8.51234 0.161368 0
24 151 -7.85581 -7.8698 10.6391 0.159428 0
24 152 -7.8698 -7.91001 5.48513 0.156516 0
24 153 -7.91001 -7.91651 11.2281 0.156038 0
24 154 -7.91651 -7.94023 5.37582 0.154236 0
24 155 -7.94023 -7.94849 5.3387 0.15296 0
24 156 -7.94849 -7.9731 4.60975 0.151206 0
24 157 -7.9731 -7.98582 11.5181 0.149159 0
24 158 -7.98582 -8.01519 4.07653 0.147442 0
24 159 -8.01519 -8.02237 3.31908 0.147131 0
24 160 -8.02237 -8.03604 8.9357 0.145353 0
24 161 -8.03604 -8.0576 3.24093 0.144051 0
24 162 -8.0576 -8.07397 3.54797 0.142924 0
24 163 -8.07397 -8.09307 6.80103 0.141044 0
24 164 -8.09307 -8.10339 4.68864 0.139652 0
24 165 -8.10339 -8.12197 4.82926 0.13838 0
24 166 -8.12197 -8.13451 4.76565 0.136783 0
24 167 -8.13451 -8.14914 5.278 0.135905 0
24 168 -8.14914 -8.16154 3.52439 0.135013 0
24 169 -8.16154 -8.17982 3.89733 0.133707 0
24 170 -8.17982 -8.18612 3.25215 0.132617 0
24 171 -8.18612 -8.21298 4.12185 0.130219 0
24 172 -8.21298 -8.22527 3.29622 0.12921 0
24 173 -8.22527 -8.22972 3.82612 0.12921 0
24 174 -8.22972 -8.24842 3.74113 0.128004 0
24 175 -8.24842 -8.26638 5.34481 0.126203 0
24 176 -8.26638 -8.2735 2.69078 0.125628 0
24 177 -8.2735 -8.28255 4.72242 0.124937 0
24 178 -8.28255 -8.29456 2.42681 0.123682 0
24 179 -8.29456 -8.29536 8.63929 0.122874 0
24 180 -8.29536 -8.32177 2.6521 0.12165 0
24 181 -8.32177 -8.32023 4.74789 0.12182 1
24 182 -8.32023 -8.33492 2.83292 0.120096 0
24 183 -8.33492 -8.34488 2.40134 0.119692 0
24 184 -8.34488 -8.35683 6.69581 0.117495 0
24 185 -8.35683 -8.35659 3.62914 0.117847 1
24 186 -8.35659 -8.37267 2.64814 0.117309 0
24 187 -8.37267 -8.38765 3.26441 0.115469 0
24 188 -8.38765 -8.3949 2.78756 0.114826 0
24 189 -8.3949 -8.4116 2.13225 0.114256 0
24 190 -8.4116 -8.41424 2.30306 0.113334 0
24 191 -8.41424 -8.42027 2.4509 0.112968 0
24 192 -8.42027 -8.41736 2.94701 0.112663 1
24 193 -8.41736 -8.45077 1.76031 0.110778 0
24 194 -8.45077 -8.46297 2.1505 0.109688 0
24 195 -8.46297 -8.45728 4.26551 0.110046 1
24 196 -8.45728 -8.47335 2.30624 0.108653 0
24 197 -8.47335 -8.485 2.35707 0.107027 0
24 198 -8.485 -8.48894 3.56718 0.106595 0
24 199 -8.48894 -8.49268 3.15214 0.106597 0
24 200 -8.49268 -8.51421 2.31221 0.105301 0
25 0 1e+06 -8.00155 7.94545 1 0
25 1 -8.00155 -8.07875 7.76374 0.991002 0
25 2 -8.07875 -8.16131 7.57036 0.982311 0
25 3 -8.16131 -8.2399 7.31727 0.973426 0
25 4 -8.2399 -8.29608 7.06938 0.965222 0
25 5 -8.29608 -8.37364 6.86705 0.956574 0
25 6 -8.37364 -8.44337 6.67291 0.947892 0
25 7 -8.44337 -8.50756 6.43037 0.940251 0
25 8 -8.50756 -8.55818 6.26439 0.932144 0
25 9 -8.55818 -8.63939 6.04761 0.923992 0
25 10 -8.63939 -8.70135 5.8708 0.916212 0
25 11 -8.70135 -8.75505 5.69309 0.908251 0
25 12 -8.75505 -8.80592 5.52186 0.900527 0
25 13 -8.80592 -8.8628 5.33626 0.893392 0
25 14 -8.8628 -8.91762 5.17242 0.886034 0
25 15 -8.91762 -8.96917 5.00742 0.878756 0
25 16 -8.96917 -9.01623 4.814 0.871648 0
25 17 -9.01623 -9.07106 4.72803 0.864277 0
25 18 -9.07106 -9.11065 4.51509 0.85774 0
25 19 -9.11065 -9.15876 4.42664 0.850795 0
25 20 -9.15876 -9.20543 4.25468 0.844203 0
25 21 -9.20543 -9.24404 4.12673 0.837724 0
25 22 -9.24404 -9.28826 4.02946 0.831587 0
25 23 -9.28826 -9.32517 3.90165 0.824953 0
25 24 -9.32517 -9.36551 3.78487 0.818639 0
25 25 -9.36551 -9.40336 3.64858 0.81232 0
25 26 -9.40336 -9.43284 3.55785 0.806763 0
25 27 -9.43284 -9.4757 3.44484 0.800681 0
25 28 -9.4757 -9.50076 3.35628 0.795343 0
25 29 -9.50076 -9.54545 3.22793 0.789598 0
25 30 -9.54545 -9.5673 3.1295 0.783905 0
25 31 -9.5673 -9.60892 3.03962 0.777927 0
25 32 -9.60892 -9.63079 2.96421 0.772433 0
25 33 -9.63079 -9.66453 2.87914 0.767542 0
25 34 -9.66453 -9.67955 2.8037 0.762689 0
25 35 -9.67955 -9.72262 2.6925 0.757126 0
25 36 -9.72262 -9.74478 2.60123 0.752224 0
25 37 -9.74478 -9.77485 2.54119 0.74719 0
25 38 -9.77485 -9.79517 2.47151 0.742075 0
25 39 -9.79517 -9.82428 2.40371 0.737513 0
25 40 -9.82428 -9.84958 2.31316 0.733053 0
25 41 -9.84958 -9.86685 2.2626 0.728574 0
25 42 -9.86685 -9.89506 2.20043 0.724111 0
25 43 -9.89506 -9.91636 2.13462 0.719562 0
25 44 -9.91636 -9.9354 2.09053 0.715085 0
25 45 -9.9354 -9.95348 2.01703 0.711126 0
25 46 -9.95348 -9.96634 1.97567 0.707194 0
25 47 -9.96634 -9.99903 1.92239 0.701795 0
25 48 -9.99903 -10.0164 1.86277 0.69812 0
25 49 -10.0164 -10.029 1.80966 0.69414 0
25 50 -10.029 -10.0444 1.78274 0.690681 0
25 51 -10.0444 -10.0626 1.74035 0.686918 0
25 52 -10.0626 -10.0816 1.65939 0.683222 0
25 53 -10.0816 -10.0982 1.63378 0.679414 0
25 54 -10.0982 -10.1148 1.59934 0.675598 0
25 55 -10.1148 -10.1299 1.55684 0.672127 0
25 56 -10.1299 -10.1412 1.51695 0.668529 0
25 57 -10.1412 -10.1589 1.46864 0.665304 0
25 58 -10.1589 -10.1723 1.4295 0.661793 0
25 59 -10.1723 -10.1843 1.40515 0.658943 0
25 60 -10.1843 -10.2023 1.37489 0.654967 0
25 61 -10.2023 -10.2111 1.32949 0.651806 0
25 62 -10.2111 -10.2287 1.31689 0.64838 0
25 63 -10.2287 -10.2431 1.2834 0.645858 0
25 64 -10.2431 -10.2564 1.24887 0.641923 0
25 65 -10.2564 -10.2663 1.23081 0.639313 0
25 66 -10.2663 -10.2765 1.18664 0.636375 0
25 67 -10.2765 -10.285 1.16122 0.634003 0
25 68 -10.285 -10.301 1.14298 0.630203 0
25 69 -10.301 -10.3088 1.12412 0.627809 0
25 70 -10.3088 -10.3263 1.08931 0.624582 0
25 71 -10.3263 -10.3255 1.06933 0.622911 1
25 72 -10.3255 -10.3423 1.04761 0.619648 0
25 73 -10.3423 -10.3465 1.0323 0.617137 0
25 74 -10.3465 -10.3546 1.01231 0.614424 0
25 75 -10.3546 -10.3692 0.97893 0.611698 0
25 76 -10.3692 -10.3759 0.978152 0.609383 0
25 77 -10.3759 -10.3845 0.955445 0.606721 0
25 78 -10.3845 -10.3985 0.931146 0.603918 0
25 79 -10.3985 -10.403 0.908799 0.602047 0
25 80 -10.403 -10.4118 0.895074 0.599154 0
25 81 -10.4118 -10.4154 0.887136 0.597645 0
25 82 -10.4154 -10.4309 0.864104 0.594723 0
25 83 -10.4309 -10.433 0.849346 0.592729 0
25 84 -10.433 -10.4433 0.837505 0.590151 0
25 85 -10.4433 -10.4504 0.826249 0.588238 0
25 86 -10.4504 -10.4626 0.810599 0.585189 0
25 87 -10.4626 -10.4655 0.803531 0.584013 0
25 88 -10.4655 -10.4707 0.785384 0.581855 0
25 89 -10.4707 -10.4761 0.774702 0.579726 0
25 90 -10.4761 -10.4796 0.764461 0.577808 0
25 91 -10.4796 -10.4922 0.744298 0.575753 0
25 92 -10.4922 -10.4973 0.743979 0.573282 0
25 93 -10.4973 -10.5028 0.725354 0.571423 0
25 94 -10.5028 -10.5092 0.720943 0.570027 0
25 95 -10.5092 -10.5157 0.709299 0.567907 0
25 96 -10.5157 -10.5166 0.711393 0.565975 0
25 97 -10.5166 -10.5245 0.688207 0.56464 0
25 98 -10.5245 -10.5335 0.680052 0.562405 0
25 99 -10.5335 -10.5367 0.67489 0.560391 0
25 100 -10.5367 -10.5444 0.661173 0.55901 0
25 101 -10.5444 -10.5467 0.662382 0.556196 0
25 102 -10.5467 -10.5576 0.650069 0.555148 0
25 103 -10.5576 -10.5569 0.644903 0.55407 1
25 104 -10.5569 -10.5654 0.635311 0.551233 0
25 105 -10.5654 -10.5671 0.62536 0.550353 0
25 106 -10.5671 -10.5735 0.627095 0.547867 0
25 107 -10.5735 -10.5784 0.612663 0.546362 0
25 108 -10.5784 -10.5846 0.602632 0.545187 0
25 109 -10.5846 -10.5884 0.598258 0.543403 0
25 110 -10.5884 -10.595 0.58624 0.542448 0
25 111 -10.595 -10.5958 0.586946 0.540696 0
25 112 -10.5958 -10.6018 0.579605 0.538887 0
25 113 -10.6018 -10.6093 0.573468 0.537339 0
25 114 -10.6093 -10.6121 0.563371 0.53644 0
25 115 -10.6121 -10.613 0.567218 0.534186 0
25 116 -10.613 -10.6176 0.562884 0.533246 0
25 117 -10.6176 -10.6252 0.552772 0.531013 0
25 118 -10.6252 -10.6241 0.553198 0.530813 1
25 119 -10.6241 -10.6278 0.546664 0.529061 0
25 120 -10.6278 -10.6334 0.54159 0.526693 0
25 121 -10.6334 -10.6362 0.532728 0.526641 0
25 122 -10.6362 -10.6419 0.533198 0.524114 0
25 123 -10.6419 -10.6448 0.528205 0.523643 0
25 124 -10.6448 -10.649 0.523127 0.5225 0
25 125 -10.649 -10.6536 0.522505 0.520919 0
25 126 -10.6536 -10.6544 0.514718 0.51986 0
25 127 -10.6544 -10.6565 0.512184 0.517929 0
25 128 -10.6565 -10.6636 0.510552 0.517272 0
25 129 -10.6636 -10.6626 0.501935 0.517315 1
25 130 -10.6626 -10.669 0.502156 0.515341 0
25 131 -10.669 -10.6698 0.500429 0.513201 0
25 132 -10.6698 -10.6764 0.500544 0.511961 0
25 133 -10.6764 -10.6776 0.494945 0.510822 0
25 134 -10.6776 -10.6846 0.495407 0.508836 0
25 135 -10.6846 -10.6856 0.488251 0.508308 0
25 136 -10.6856 -10.6856 0.483699 0.507486 1
25 137 -10.6856 -10.691 0.484177 0.506186 0
25 138 -10.691 -10.6935 0.480119 0.504541 0
25 139 -10.6935 -10.6958 0.483491 0.503933 0
25 140 -10.6958 -10.6941 0.474654 0.503189 1
25 141 -10.6941 -10.6988 0.4715 0.502537 0
25 142 -10.6988 -10.7039 0.47854 0.501383 0
25 143 -10.7039 -10.7055 0.475669 0.498772 0
25 144 -10.7055 -10.7079 0.473058 0.498564 0
25 145 -10.7079 -10.7116 0.465358 0.497025 0
25 146 -10.7116 -10.715 0.46264 0.49681 0
25 147 -10.715 -10.7151 0.459442 0.496068 0
25 148 -10.7151 -10.7187 0.464637 0.4944 0
25 149 -10.7187 -10.7234 0.460635 0.492651 0
25 150 -10.7234 -10.7277 0.458808 0.491586 0
25 151 -10.7277 -10.7259 0.460311 0.491585 1
25 152 -10.7259 -10.7296 0.458603 0.490843 0
25 153 -10.7296 -10.7304 0.453428 0.489868 0
25 154 -10.7304 -10.7302 0.454142 0.489137 1
25 155 -10.7302 -10.7333 0.451818 0.488402 0
25 156 -10.7333 -10.7356 0.452799 0.48718 0
25 157 -10.7356 -10.7413 0.448959 0.485941 0
25 158 -10.7413 -10.7422 0.446512 0.485367 0
25 159 -10.7422 -10.7454 0.446509 0.483332 0
25 160 -10.7454 -10.7461 0.446746 0.483337 0
25 161 -10.7461 -10.7486 0.436156 0.482744 0
25 162 -10.7486 -10.7521 0.442839 0.480669 0
25 163 -10.7521 -10.752 0.440961 0.48126 1
25 164 -10.752 -10.7541 0.438817 0.479833 0
25 165 -10.7541 -10.7534 0.440049 0.479275 1
25 166 -10.7534 -10.7552 0.435689 0.478685 0
25 167 -10.7552 -10.76 0.436191 0.478114 0
25 168 -10.76 -10.7613 0.437274 0.475776 0
25 169 -10.7613 -10.7649 0.43653 0.474846 0
25 170 -10.7649 -10.7664 0.434805 0.474293 0
25 171 -10.7664 -10.7694 0.432213 0.473196 0
25 172 -10.7694 -10.7709 0.431324 0.472247 0
25 173 -10.7709 -10.7744 0.434716 0.471168 0
25 174 -10.7744 -10.7743 0.433038 0.470675 1
25 175 -10.7743 -10.7761 0.427015 0.470067 0
25 176 -10.7761 -10.7766 0.42996 0.469605 0
25 177 -10.7766 -10.7804 0.428532 0.46876 0
25 178 -10.7804 -10.7829 0.42598 0.46687 0
25 179 -10.7829 -10.7824 0.434098 0.466895 1
25 180 -10.7824 -10.7818 0.427146 0.465928 1
25 181 -10.7818 -10.7866 0.422707 0.465207 0
25 182 -10.7866 -10.7867 0.427244 0.464816 0
25 183 -10.7867 -10.7881 0.423677 0.463852 0
25 184 -10.7881 -10.7899 0.428797 0.462419 0
25 185 -10.7899 -10.7927 0.424827 0.46229 0
25 186 -10.7927 -10.7931 0.420783 0.461845 0
25 187 -10.7931 -10.7958 0.425718 0.461411 0
25 188 -10.7958 -10.7971 0.423096 0.460512 0
25 189 -10.7971 -10.7986 0.427389 0.458651 0
25 190 -10.7986 -10.803 0.423092 0.458495 0
25 191 -10.803 -10.8021 0.423095 0.457786 1
25 192 -10.8021 -10.8044 0.421234 0.456707 0
25 193 -10.8044 -10.8055 0.421528 0.45663 0
25 194 -10.8055 -10.8078 0.422563 0.455079 0
25 195 -10.8078 -10.8094 0.419693 0.454952 0
25 196 -10.8094 -10.8106 0.419457 0.454532 0
25 197 -10.8106 -10.8105 0.423602 0.453596 1
25 198 -10.8105 -10.8122 0.421688 0.452937 0
25 199 -10.8122 -10.8154 0.418205 0.451274 0
25 200 -10.8154 -10.8202 0.420306 0.450651 0
26 0 1e+06 -4.99701 6.47034 1 0
26 1 -4.99701 -5.06779 6.35976 0.991605 0
26 2 -5.06779 -5.13454 6.29701 0.983062 0
26 3 -5.13454 -5.1949 6.10792 0.974672 0
26 4 -5.1949 -5.24529 5.99199 0.966457 0
26 5 -5.24529 -5.29819 5.89731 0.958192 0
26 6 -5.29819 -5.36755 5.74414 0.950086 0
26 7 -5.36755 -5.42943 5.6184 0.941843 0
26 8 -5.42943 -5.48641 5.49236 0.933834 0
26 9 -5.48641 -5.54389 5.44734 0.925978 0
26 10 -5.54389 -5.59534 5.32164 0.918317 0
26 11 -5.59534 -5.63578 5.19798 0.910782 0
26 12 -5.63578 -5.69704 5.11214 0.902926 0
26 13 -5.69704 -5.73783 4.98533 0.894912 0
26 14 -5.73783 -5.80078 4.89425 0.88767 0
26 15 -5.80078 -5.84523 4.81657 0.880119 0
26 16 -5.84523 -5.88513 4.7036 0.872994 0
26 17 -5.88513 -5.94532 4.61334 0.865204 0
26 18 -5.94532 -5.98399 4.55496 0.858486 0
26 19 -5.98399 -6.03053 4.44369 0.851157 0
26 20 -6.03053 -6.07836 4.37276 0.843824 0
26 21 -6.07836 -6.11748 4.31955 0.837153 0
26 22 -6.11748 -6.17222 4.2574 0.83 0
26 23 -6.17222 -6.21082 4.22033 0.823505 0
26 24 -6.21082 -6.24517 4.11621 0.81659 0
26 25 -6.24517 -6.29367 4.03528 0.809433 0
26 26 -6.29367 -6.33421 3.99824 0.802684 0
26 27 -6.33421 -6.37492 3.94189 0.796467 0
26 28 -6.37492 -6.40739 3.88153 0.789583 0
26 29 -6.40739 -6.44788 3.83433 0.782913 0
26 30 -6.44788 -6.48434 3.75995 0.777461 0
26 31 -6.48434 -6.52631 3.74444 0.770492 0
26 32 -6.52631 -6.56719 3.69203 0.763973 0
26 33 -6.56719 -6.59048 3.65558 0.75786 0
26 34 -6.59048 -6.6377 3.61526 0.751538 0
26 35 -6.6377 -6.66579 3.56994 0.746033 0
26 36 -6.66579 -6.71418 3.5312 0.739564 0
26 37 -6.71418 -6.74106 3.51368 0.73386 0
26 38 -6.74106 -6.76786 3.50556 0.727644 0
26 39 -6.76786 -6.81093 3.45996 0.721935 0
26 40 -6.81093 -6.84883 3.42213 0.715866 0
26 41 -6.84883 -6.88127 3.38498 0.710279 0
26 42 -6.88127 -6.91377 3.3741 0.704692 0
26 43 -6.91377 -6.94576 3.35799 0.699097 0
26 44 -6.94576 -6.98041 3.34278 0.693133 0
26 45 -6.98041 -7.00827 3.34328 0.687197 0
26 46 -7.00827 -7.04366 3.31821 0.681972 0
26 47 -7.04366 -7.07771 3.30411 0.676424 0
26 48 -7.07771 -7.11623 3.28773 0.670566 0
26 49 -7.11623 -7.14545 3.29785 0.665325 0
26 50 -7.14545 -7.17667 3.29837 0.660224 0
26 51 -7.17667 -7.21476 3.25668 0.654378 0
26 52 -7.21476 -7.24118 3.24774 0.648786 0
26 53 -7.24118 -7.28026 3.24068 0.643252 0
26 54 -7.28026 -7.30844 3.26182 0.638696 0
26 55 -7.30844 -7.33605 3.27337 0.633253 0
26 56 -7.33605 -7.36469 3.29643 0.62846 0
26 57 -7.36469 -7.39879 3.27423 0.623762 0
26 58 -7.39879 -7.4425 3.29118 0.617347 0
26 59 -7.4425 -7.46325 3.26588 0.613792 0
26 60 -7.46325 -7.49444 3.27631 0.608735 0
26 61 -7.49444 -7.52194 3.32209 0.603493 0
26 62 -7.52194 -7.56312 3.3093 0.598995 0
26 63 -7.56312 -7.60415 3.27986 0.593558 0
26 64 -7.60415 -7.6194 3.33338 0.589325 0
26 65 -7.6194 -7.66031 3.31697 0.584024 0
26 66 -7.66031 -7.68169 3.3573 0.579776 0
26 67 -7.68169 -7.71636 3.36702 0.574749 0
26 68 -7.71636 -7.75707 3.36935 0.569542 0
26 69 -7.75707 -7.79528 3.36731 0.56485 0
26 70 -7.79528 -7.81849 3.38209 0.560573 0
26 71 -7.81849 -7.84806 3.41792 0.556548 0
26 72 -7.84806 -7.88391 3.43552 0.551461 0
26 73 -7.88391 -7.92086 3.40208 0.54729 0
26 74 -7.92086 -7.9477 3.42896 0.543221 0
26 75 -7.9477 -7.98711 3.48002 0.538458 0
26 76 -7.98711 -8.0202 3.49712 0.533847 0
26 77 -8.0202 -8.0438 3.43462 0.529422 0
26 78 -8.0438 -8.07821 3.51686 0.525518 0
26 79 -8.07821 -8.11198 3.57108 0.521279 0
26 80 -8.11198 -8.14096 3.54923 0.51717 0
26 81 -8.14096 -8.18116 3.56867 0.513342 0
26 82 -8.18116 -8.21203 3.53518 0.508362 0
26 83 -8.21203 -8.24611 3.53018 0.505305 0
26 84 -8.24611 -8.27255 3.62259 0.501982 0
26 85 -8.27255 -8.31334 3.5306 0.496835 0
26 86 -8.31334 -8.34112 3.57576 0.493174 0
26 87 -8.34112 -8.37752 3.6719 0.489031 0
26 88 -8.37752 -8.41357 3.63341 0.484115 0
26 89 -8.41357 -8.44161 3.58127 0.481851 0
26 90 -8.44161 -8.47186 3.72683 0.477699 0
26 91 -8.47186 -8.50488 3.61016 0.474051 0
26 92 -8.50488 -8.53249 3.73871 0.469577 0
26 93 -8.53249 -8.56703 3.63036 0.467335 0
26 94 -8.56703 -8.59949 3.63668 0.464031 0
26 95 -8.59949 -8.64314 3.51385 0.459613 0
26 96 -8.64314 -8.65455 3.90552 0.456958 0
26 97 -8.65455 -8.69253 3.59468 0.453736 0
26 98 -8.69253 -8.72788 3.57549 0.450089 0
26 99 -8.72788 -8.75766 3.67111 0.446548 0
26 100 -8.75766 -8.78021 3.7134 0.443608 0
26 101 -8.78021 -8.81831 3.57914 0.440048 0
26 102 -8.81831 -8.84741 3.76229 0.436948 0
26 103 -8.84741 -8.87312 3.72132 0.434572 0
26 104 -8.87312 -8.90853 3.50019 0.430926 0
26 105 -8.90853 -8.92777 3.48295 0.428841 0
26 106 -8.92777 -8.9629 3.3674 0.425669 0
26 107 -8.9629 -8.98554 3.70436 0.422847 0
26 108 -8.98554 -9.01652 3.72463 0.419607 0
26 109 -9.01652 -9.04479 3.23013 0.417356 0
26 110 -9.04479 -9.06078 3.62603 0.415112 0
26 111 -9.06078 -9.08606 3.64528 0.412965 0
26 112 -9.08606 -9.11016 3.66318 0.409812 0
26 113 -9.11016 -9.14428 3.59889 0.406842 0
26 114 -9.14428 -9.17139 3.65004 0.404758 0
26 115 -9.17139 -9.19247 3.1689 0.402635 0
26 116 -9.19247 -9.21953 3.6721 0.400067 0
26 117 -9.21953 -9.23065 3.43867 0.397554 0
26 118 -9.23065 -9.24411 3.96747 0.395855 0
26 119 -9.24411 -9.28113 3.21194 0.392875 0
26 120 -9.28113 -9.29693 3.55278 0.390623 0
26 121 -9.29693 -9.31607 3.48255 0.389241 0
26 122 -9.31607 -9.33269 3.29629 0.387563 0
26 123 -9.33269 -9.34805 3.18552 0.384621 0
26 124 -9.34805 -9.3742 3.53335 0.383528 0
26 125 -9.3742 -9.38902 2.89591 0.382289 0
26 126 -9.38902 -9.40875 2.72755 0.379922 0
26 127 -9.40875 -9.41765 3.15482 0.378546 0
26 128 -9.41765 -9.43531 3.50705 0.376077 0
26 129 -9.43531 -9.45772 2.96506 0.373876 0
26 130 -9.45772 -9.47403 2.58568 0.372718 0
26 131 -9.47403 -9.48268 3.79374 0.370446 0
26 132 -9.48268 -9.50232 2.35287 0.369147 0
26 133 -9.50232 -9.50103 5.11209 0.368122 1
26 134 -9.50103 -9.52827 2.41888 0.366132 0
26 135 -9.52827 -9.53451 1.95349 0.364961 0
26 136 -9.53451 -9.55513 2.0232 0.362911 0
26 137 -9.55513 -9.55067 4.16646 0.362631 1
26 138 -9.55067 -9.57095 1.61463 0.361287 0
26 139 -9.57095 -9.58122 2.21351 0.359308 0
26 140 -9.58122 -9.58494 4.6973 0.359137 0
26 141 -9.58494 -9.60063 12.9675 0.356388 0
26 142 -9.60063 -9.61587 1.63418 0.35534 0
26 143 -9.61587 -9.62236 1.10104 0.353759 0
26 144 -9.62236 -9.63215 1.35997 0.352741 0
26 145 -9.63215 -9.6293 1.95841 0.351339 1
26 146 -9.6293 -9.65181 1.12302 0.349202 0
26 147 -9.65181 -9.65351 1.18089 0.348574 0
26 148 -9.65351 -9.65704 1.64308 0.348055 0
26 149 -9.65704 -9.66152 1.78678 0.347427 0
26 150 -9.66152 -9.66941 1.09671 0.345625 0
26 151 -9.66941 -9.68103 0.933194 0.344429 0
26 152 -9.68103 -9.67775 8.78414 0.343659 1
26 153 -9.67775 -9.69018 0.893713 0.342602 0
26 154 -9.69018 -9.69974 1.24325 0.341317 0
26 155 -9.69974 -9.70468 2.25719 0.33997 0
26 156 -9.70468 -9.70557 1.26594 0.339709 0
26 157 -9.70557 -9.71447 0.837274 0.338302 0
26 158 -9.71447 -9.72181 0.87578 0.336787 0
26 159 -9.72181 -9.72481 0.748116 0.336635 0
26 160 -9.72481 -9.72425 3.42325 0.335719 1
26 161 -9.72425 -9.73041 0.86499 0.334894 0
26 162 -9.73041 -9.74194 0.626621 0.333775 0
26 163 -9.74194 -9.7405 0.940174 0.332014 1
26 164 -9.7405 -9.74659 0.630934 0.331185 0
26 165 -9.74659 -9.74998 0.773194 0.331075 0
26 166 -9.74998 -9.74943 0.932323 0.330166 1
26 167 -9.74943 -9.75833 0.609967 0.329987 0
26 168 -9.75833 -9.75993 0.610321 0.329006 0
26 169 -9.75993 -9.76798 0.640964 0.326616 0
26 170 -9.76798 -9.76766 0.870088 0.325886 1
26 171 -9.76766 -9.7721 0.572025 0.326419 0
26 172 -9.7721 -9.77198 3.97343 0.324007 1
26 173 -9.77198 -9.78191 0.610965 0.323633 0
26 174 -9.78191 -9.78146 1.32413 0.323047 1
26 175 -9.78146 -9.78467 0.593684 0.32181 0
26 176 -9.78467 -9.78883 0.618509 0.321641 0
26 177 -9.78883 -9.79077 2.4933 0.31979 0
26 178 -9.79077 -9.7974 0.555937 0.319009 0
26 179 -9.7974 -9.79799 0.860656 0.318979 0
26 180 -9.79799 -9.80543 0.542268 0.317736 0
26 181 -9.80543 -9.80421 0.544903 0.318711 1
26 182 -9.80421 -9.80518 0.535846 0.316688 0
26 183 -9.80518 -9.80643 0.53521 0.316978 0
26 184 -9.80643 -9.81148 0.582023 0.315371 0
26 185 -9.81148 -9.81858 0.537617 0.314277 0
26 186 -9.81858 -9.81693 0.545222 0.314088 1
26 187 -9.81693 -9.82055 0.533053 0.312488 0
26 188 -9.82055 -9.82504 0.553555 0.311064 0
26 189 -9.82504 -9.82563 0.575971 0.31178 0
26 190 -9.82563 -9.82732 0.53059 0.31103 0
26 191 -9.82732 -9.82649 0.532945 0.310476 1
26 192 -9.82649 -9.83106 0.524835 0.309272 0
26 193 -9.83106 -9.83857 0.52293 0.30735 0
26 194 -9.83857 -9.8384 0.520554 0.307807 1
26 195 -9.8384 -9.84148 0.518147 0.306827 0
26 196 -9.84148 -9.84273 0.53689 0.305502 0
26 197 -9.84273 -9.84417 0.520929 0.305009 0
26 198 -9.84417 -9.84807 0.697279 0.303609 0
26 199 -9.84807 -9.85085 0.516567 0.303042 0
26 200 -9.85085 -9.85052 0.515631 0.303159 1
26 201 -9.85052 -9.85539 0.51149 0.302034 0
27 0 1e+06 -4.00882 6.04266 1 0
27 1 -4.00882 -4.05501 5.92528 0.991806 0
27 2 -4.05501 -4.11405 5.79784 0.983708 0
27 3 -4.11405 -4.18809 5.73318 0.975572 0
27 4 -4.18809 -4.23242 5.64186 0.967421 0
27 5 -4.23242 -4.28518 5.52244 0.959581 0
27 6 -4.28518 -4.34646 5.42052 0.95188 0
27 7 -4.34646 -4.4 5.30225 0.943725 0
27 8 -4.4 -4.45305 5.27939 0.935818 0
27 9 -4.45305 -4.5143 5.18218 0.928026 0
27 10 -4.5143 -4.56967 5.10854 0.920163 0
27 11 -4.56967 -4.61057 4.99569 0.912677 0
27 12 -4.61057 -4.65841 4.94729 0.905007 0
27 13 -4.65841 -4.70765 4.85844 0.897863 0
27 14 -4.70765 -4.7572 4.81092 0.890068 0
27 15 -4.7572 -4.79659 4.76536 0.882614 0
27 16 -4.79659 -4.8545 4.68819 0.875171 0
27 17 -4.8545 -4.89905 4.61662 0.867691 0
27 18 -4.89905 -4.94462 4.55013 0.860854 0
27 19 -4.94462 -4.98918 4.49381 0.853331 0
27 20 -4.98918 -5.03612 4.45262 0.846513 0
27 21 -5.03612 -5.06997 4.35785 0.839285 0
27 22 -5.06997 -5.12564 4.29277 0.832268 0
27 23 -5.12564 -5.17303 4.2634 0.825148 0
27 24 -5.17303 -5.21131 4.21231 0.818282 0
27 25 -5.21131 -5.24941 4.15699 0.811882 0
27 26 -5.24941 -5.29056 4.13705 0.804795 0
27 27 -5.29056 -5.33937 4.07089 0.79785 0
27 28 -5.33937 -5.36738 4.03149 0.791296 0
27 29 -5.36738 -5.41927 3.99732 0.784949 0
27 30 -5.41927 -5.45607 3.93006 0.778355 0
27 31 -5.45607 -5.48594 3.92203 0.772209 0
27 32 -5.48594 -5.53467 3.9177 0.76521 0
27 33 -5.53467 -5.58153 3.80557 0.758781 0
27 34 -5.58153 -5.61562 3.79644 0.752401 0
27 35 -5.61562 -5.64428 3.76952 0.746537 0
27 36 -5.64428 -5.6903 3.75403 0.739996 0
27 37 -5.6903 -5.71571 3.73542 0.733823 0
27 38 -5.71571 -5.76445 3.71659 0.727008 0
27 39 -5.76445 -5.79716 3.67771 0.721061 0
27 40 -5.79716 -5.82489 3.65211 0.715679 0
27 41 -5.82489 -5.85924 3.65799 0.709831 0
27 42 -5.85924 -5.9001 3.64824 0.702868 0
27 43 -5.9001 -5.94605 3.60635 0.697604 0
27 44 -5.94605 -5.97664 3.56772 0.691823 0
27 45 -5.97664 -6.01892 3.54018 0.68613 0
27 46 -6.01892 -6.05641 3.54657 0.679479 0
27 47 -6.05641 -6.08436 3.53698 0.673801 0
27 48 -6.08436 -6.10821 3.53978 0.668613 0
27 49 -6.10821 -6.1525 3.51284 0.663008 0
27 50 -6.1525 -6.18799 3.48246 0.657484 0
27 51 -6.18799 -6.21384 3.49106 0.652118 0
27 52 -6.21384 -6.25614 3.46492 0.646129 0
27 53 -6.25614 -6.29299 3.45113 0.641044 0
27 54 -6.29299 -6.31371 3.45761 0.635543 0
27 55 -6.31371 -6.36451 3.44743 0.629841 0
27 56 -6.36451 -6.38977 3.44262 0.625375 0
27 57 -6.38977 -6.43035 3.42678 0.61953 0
27 58 -6.43035 -6.46201 3.43573 0.614228 0
27 59 -6.46201 -6.49997 3.42113 0.608571 0
27 60 -6.49997 -6.53172 3.41778 0.603948 0
27 61 -6.53172 -6.56244 3.43821 0.598679 0
27 62 -6.56244 -6.5903 3.43414 0.593189 0
27 63 -6.5903 -6.62302 3.42122 0.588918 0
27 64 -6.62302 -6.65627 3.41126 0.583013 0
27 65 -6.65627 -6.69112 3.45067 0.578678 0
27 66 -6.69112 -6.72281 3.38879 0.573695 0
27 67 -6.72281 -6.76102 3.40273 0.568564 0
27 68 -6.76102 -6.79044 3.45079 0.563322 0
27 69 -6.79044 -6.8165 3.42637 0.559333 0
27 70 -6.8165 -6.85957 3.37989 0.554304 0
27 71 -6.85957 -6.88482 3.46196 0.549673 0
27 72 -6.88482 -6.91285 3.50715 0.545025 0
27 73 -6.91285 -6.94827 3.38831 0.540041 0
27 74 -6.94827 -6.97721 3.41889 0.536357 0
27 75 -6.97721 -7.01063 3.45434 0.531163 0
27 76 -7.01063 -7.05718 3.39371 0.525885 0
27 77 -7.05718 -7.0934 3.37564 0.52163 0
27 78 -7.0934 -7.10449 3.51389 0.517542 0
27 79 -7.10449 -7.1499 3.39607 0.512434 0
27 80 -7.1499 -7.17848 3.44306 0.508032 0
27 81 -7.17848 -7.21263 3.40016 0.504282 0
27 82 -7.21263 -7.24392 3.34827 0.500164 0
27 83 -7.24392 -7.27559 3.36548 0.495892 0
27 84 -7.27559 -7.30516 3.45056 0.491555 0
27 85 -7.30516 -7.32971 3.51838 0.487651 0
27 86 -7.32971 -7.36577 3.40095 0.48335 0
27 87 -7.36577 -7.39469 3.43137 0.479195 0
27 88 -7.39469 -7.42768 3.31992 0.476117 0
27 89 -7.42768 -7.46221 3.4142 0.470879 0
27 90 -7.46221 -7.49029 3.48833 0.46673 0
27 91 -7.49029 -7.52042 3.41546 0.463682 0
27 92 -7.52042 -7.54767 3.47695 0.459401 0
27 93 -7.54767 -7.57368 3.48223 0.455724 0
27 94 -7.57368 -7.60039 3.44123 0.452333 0
27 95 -7.60039 -7.63267 3.32496 0.448575 0
27 96 -7.63267 -7.65658 3.40143 0.445156 0
27 97 -7.65658 -7.69481 3.30362 0.441997 0
27 98 -7.69481 -7.71053 3.59735 0.438203 0
27 99 -7.71053 -7.74659 3.29433 0.434951 0
27 100 -7.74659 -7.76708 3.42663 0.431071 0
27 101 -7.76708 -7.80599 3.24688 0.427535 0
27 102 -7.80599 -7.81367 3.34037 0.424546 0
27 103 -7.81367 -7.85112 3.03888 0.421704 0
27 104 -7.85112 -7.88319 3.23017 0.417364 0
27 105 -7.88319 -7.90827 3.45223 0.414365 0
27 106 -7.90827 -7.92775 3.34351 0.411514 0
27 107 -7.92775 -7.94856 3.37112 0.408241 0
27 108 -7.94856 -7.97771 3.3495 0.404843 0
27 109 -7.97771 -7.99977 3.31162 0.402071 0
27 110 -7.99977 -8.02218 3.37503 0.39972 0
27 111 -8.02218 -8.05247 3.25005 0.396224 0
27 112 -8.05247 -8.06488 3.11932 0.393164 0
27 113 -8.06488 -8.10607 3.21264 0.389142 0
27 114 -8.10607 -8.11707 3.19643 0.386613 0
27 115 -8.11707 -8.14705 2.95699 0.384408 0
27 116 -8.14705 -8.15528 3.18756 0.381375 0
27 117 -8.15528 -8.18477 4.38968 0.378731 0
27 118 -8.18477 -8.20183 3.24188 0.376035 0
27 119 -8.20183 -8.22121 3.47442 0.373446 0
27 120 -8.22121 -8.24515 2.59427 0.371174 0
27 121 -8.24515 -8.26299 3.48118 0.368392 0
27 122 -8.26299 -8.28996 3.59185 0.365688 0
27 123 -8.28996 -8.30156 2.70274 0.364154 0
27 124 -8.30156 -8.32248 3.94338 0.361054 0
27 125 -8.32248 -8.33884 3.26742 0.358468 0
27 126 -8.33884 -8.35506 2.95865 0.355634 0
27 127 -8.35506 -8.37815 2.43618 0.353207 0
27 128 -8.37815 -8.3779 3.23786 0.351909 1
27 129 -8.3779 -8.40207 2.98292 0.349392 0
27 130 -8.40207 -8.42635 2.47674 0.346353 0
27 131 -8.42635 -8.44735 2.52852 0.344352 0
27 132 -8.44735 -8.45681 2.81688 0.341806 0
27 133 -8.45681 -8.47283 2.22778 0.339706 0
27 134 -8.47283 -8.49203 2.18001 0.337543 0
27 135 -8.49203 -8.48734 3.73803 0.336255 1
27 136 -8.48734 -8.51672 2.42009 0.334023 0
27 137 -8.51672 -8.54183 1.99479 0.330334 0
27 138 -8.54183 -8.54424 1.87648 0.329771 0
27 139 -8.54424 -8.5546 1.96059 0.327365 0
27 140 -8.5546 -8.57796 2.28514 0.325257 0
27 141 -8.57796 -8.57872 2.03197 0.323921 0
27 142 -8.57872 -8.58917 2.78455 0.322031 0
27 143 -8.58917 -8.60536 1.92922 0.319546 0
27 144 -8.60536 -8.61612 2.02943 0.31746 0
27 145 -8.61612 -8.62176 3.39214 0.315893 0
27 146 -8.62176 -8.64507 2.14516 0.312883 0
27 147 -8.64507 -8.66084 1.85344 0.310894 0
27 148 -8.66084 -8.67497 1.94731 0.309088 0
27 149 -8.67497 -8.68601 1.94549 0.307394 0
27 150 -8.68601 -8.69165 1.72932 0.306631 0
27 151 -8.69165 -8.70141 2.00419 0.304723 0
27 152 -8.70141 -8.71012 2.11448 0.30168 0
27 153 -8.71012 -8.72271 2.44049 0.300524 0
27 154 -8.72271 -8.73304 1.90526 0.299015 0
27 155 -8.73304 -8.75002 1.66906 0.297748 0
27 156 -8.75002 -8.75688 1.96971 0.294999 0
27 157 -8.75688 -8.76401 1.97643 0.294007 0
27 158 -8.76401 -8.77078 1.96653 0.292977 0
27 159 -8.77078 -8.77525 3.18048 0.290817 0
27 160 -8.77525 -8.78688 1.93274 0.289879 0
27 161 -8.78688 -8.80017 2.80329 0.287074 0
27 162 -8.80017 -8.80833 1.54374 0.286952 0
27 163 -8.80833 -8.81451 2.09319 0.285144 0
27 164 -8.81451 -8.82499 1.7268 0.283971 0
27 165 -8.82499 -8.8371 1.83283 0.281826 0
27 166 -8.8371 -8.83915 1.79721 0.281127 0
27 167 -8.83915 -8.84957 1.74744 0.278822 0
27 168 -8.84957 -8.85088 2.20419 0.278344 0
27 169 -8.85088 -8.86321 1.69916 0.276118 0
27 170 -8.86321 -8.86948 2.5648 0.275641 0
27 171 -8.86948 -8.8775 2.19742 0.274731 0
27 172 -8.8775 -8.89335 1.76217 0.271341 0
27 173 -8.89335 -8.89098 1.63846 0.272335 1
27 174 -8.89098 -8.89488 2.45915 0.270369 0
27 175 -8.89488 -8.90534 2.02672 0.269003 0
27 176 -8.90534 -8.91896 1.81254 0.267919 0
27 177 -8.91896 -8.92472 1.7992 0.265867 0
27 178 -8.92472 -8.9317 2.13357 0.265555 0
27 179 -8.9317 -8.93206 1.75589 0.264356 0
27 180 -8.93206 -8.93788 2.57156 0.262855 0
27 181 -8.93788 -8.9468 1.9013 0.262596 0
27 182 -8.9468 -8.95334 1.67111 0.261091 0
27 183 -8.95334 -8.96003 2.33326 0.258902 0
27 184 -8.96003 -8.97499 1.75161 0.256525 0
27 185 -8.97499 -8.97817 1.75238 0.256374 0
27 186 -8.97817 -8.98144 3.41482 0.255212 0
27 187 -8.98144 -8.99105 1.91685 0.253892 0
27 188 -8.99105 -8.99586 1.48936 0.253297 0
27 189 -8.99586 -9.0051 1.35699 0.252035 0
27 190 -9.0051 -9.00594 1.73886 0.250971 0
27 191 -9.00594 -9.01432 1.53162 0.250543 0
27 192 -9.01432 -9.01072 1.81811 0.250463 1
27 193 -9.01072 -9.01795 1.88324 0.247749 0
27 194 -9.01795 -9.03296 1.74512 0.246849 0
27 195 -9.03296 -9.0347 1.53841 0.245502 0
27 196 -9.0347 -9.0449 1.92382 0.243788 0
27 197 -9.0449 -9.04289 1.79516 0.243197 1
27 198 -9.04289 -9.05126 6.50144 0.241616 0
27 199 -9.05126 -9.05756 1.83272 0.2401 0
27 200 -9.05756 -9.06582 1.69154 0.239014 0
28 0 1e+06 -2.00521 5.01629 1 0
28 1 -2.00521 -2.04848 4.96979 0.992368 0
28 2 -2.04848 -2.09505 4.92578 0.984589 0
28 3 -2.09505 -2.13051 4.94004 0.976998 0
28 4 -2.13051 -2.19638 4.86496 0.969448 0
28 5 -2.19638 -2.2494 4.84402 0.961614 0
28 6 -2.2494 -2.28949 4.85309 0.954204 0
28 7 -2.28949 -2.3434 4.79829 0.946612 0
28 8 -2.3434 -2.38709 4.79172 0.938525 0
28 9 -2.38709 -2.43401 4.76648 0.931214 0
28 10 -2.43401 -2.4725 4.72368 0.923803 0
28 11 -2.4725 -2.53852 4.69875 0.915899 0
28 12 -2.53852 -2.58982 4.682 0.908366 0
28 13 -2.58982 -2.62231 4.65105 0.900845 0
28 14 -2.62231 -2.66503 4.62472 0.893334 0
28 15 -2.66503 -2.72845 4.59531 0.886061 0
28 16 -2.72845 -2.76143 4.57034 0.878526 0
28 17 -2.76143 -2.81946 4.54519 0.870658 0
28 18 -2.81946 -2.85859 4.53025 0.863579 0
28 19 -2.85859 -2.89344 4.5417 0.856488 0
28 20 -2.89344 -2.93683 4.53299 0.848646 0
28 21 -2.93683 -2.99653 4.49848 0.841581 0
28 22 -2.99653 -3.03534 4.49306 0.833881 0
28 23 -3.03534 -3.08388 4.45293 0.826505 0
28 24 -3.08388 -3.12326 4.47392 0.819629 0
28 25 -3.12326 -3.16586 4.46367 0.812421 0
28 26 -3.16586 -3.21959 4.4061 0.805092 0
28 27 -3.21959 -3.25532 4.42045 0.797893 0
28 28 -3.25532 -3.30497 4.40109 0.790835 0
28 29 -3.30497 -3.34974 4.37682 0.78321 0
28 30 -3.34974 -3.38263 4.39985 0.776526 0
28 31 -3.38263 -3.43952 4.3668 0.769316 0
28 32 -3.43952 -3.477 4.3452 0.762378 0
28 33 -3.477 -3.5248 4.34743 0.755479 0
28 34 -3.5248 -3.57003 4.3693 0.748836 0
28 35 -3.57003 -3.60725 4.33159 0.741423 0
28 36 -3.60725 -3.65125 4.35216 0.734169 0
28 37 -3.65125 -3.69714 4.30042 0.727102 0
28 38 -3.69714 -3.73749 4.31061 0.721143 0
28 39 -3.73749 -3.78254 4.31057 0.713965 0
28 40 -3.78254 -3.82207 4.33135 0.706885 0
28 41 -3.82207 -3.8591 4.30515 0.70049 0
28 42 -3.8591 -3.91779 4.28042 0.693493 0
28 43 -3.91779 -3.9576 4.29943 0.687016 0
28 44 -3.9576 -3.98881 4.29911 0.680617 0
28 45 -3.98881 -4.04073 4.28904 0.673947 0
28 46 -4.04073 -4.07937 4.24505 0.667154 0
28 47 -4.07937 -4.12915 4.33726 0.660305 0
28 48 -4.12915 -4.15693 4.34368 0.654425 0
28 49 -4.15693 -4.21327 4.30603 0.647222 0
28 50 -4.21327 -4.24846 4.30591 0.641476 0
28 51 -4.24846 -4.30022 4.29317 0.634562 0
28 52 -4.30022 -4.34244 4.3313 0.628112 0
28 53 -4.34244 -4.38203 4.31502 0.621895 0
28 54 -4.38203 -4.42143 4.32801 0.615707 0
28 55 -4.42143 -4.46477 4.41065 0.609155 0
28 56 -4.46477 -4.50497 4.33528 0.602958 0
28 57 -4.50497 -4.55399 4.34089 0.596314 0
28 58 -4.55399 -4.5982 4.343 0.590244 0
28 59 -4.5982 -4.63321 4.37187 0.584635 0
28 60 -4.63321 -4.67261 4.41138 0.578291 0
28 61 -4.67261 -4.72038 4.417 0.571887 0
28 62 -4.72038 -4.77138 4.42393 0.565538 0
28 63 -4.77138 -4.81136 4.50171 0.559876 0
28 64 -4.81136 -4.85877 4.45944 0.553829 0
28 65 -4.85877 -4.88917 4.48164 0.547375 0
28 66 -4.88917 -4.93807 4.42723 0.541627 0
28 67 -4.93807 -4.98051 4.52736 0.53638 0
28 68 -4.98051 -5.02556 4.50171 0.530107 0
28 69 -5.02556 -5.0683 4.54342 0.524292 0
28 70 -5.0683 -5.11545 4.56654 0.5183 0
28 71 -5.11545 -5.1572 4.57321 0.51298 0
28 72 -5.1572 -5.19514 4.61417 0.507172 0
28 73 -5.19514 -5.25159 4.57027 0.501017 0
28 74 -5.25159 -5.28462 4.6908 0.495421 0
28 75 -5.28462 -5.33785 4.68091 0.489526 0
28 76 -5.33785 -5.36998 4.6863 0.483895 0
28 77 -5.36998 -5.43552 4.70415 0.477046 0
28 78 -5.43552 -5.4678 4.74078 0.472962 0
28 79 -5.4678 -5.51644 4.82111 0.466415 0
28 80 -5.51644 -5.54717 4.87486 0.461554 0
28 81 -5.54717 -5.59444 4.83413 0.456202 0
28 82 -5.59444 -5.63499 4.973 0.451281 0
28 83 -5.63499 -5.68144 4.97703 0.444961 0
28 84 -5.68144 -5.72668 4.97356 0.440234 0
28 85 -5.72668 -5.78495 4.90484 0.434173 0
28 86 -5.78495 -5.83377 4.99941 0.429135 0
28 87 -5.83377 -5.85916 5.05722 0.424189 0
28 88 -5.85916 -5.91478 5.01499 0.418648 0
28 89 -5.91478 -5.9472 5.1838 0.413809 0
28 90 -5.9472 -6.00157 5.1604 0.40863 0
28 91 -6.00157 -6.05658 4.9701 0.402589 0
28 92 -6.05658 -6.09087 5.38687 0.397617 0
28 93 -6.09087 -6.13722 5.45207 0.391921 0
28 94 -6.13722 -6.19402 5.14039 0.386953 0
28 95 -6.19402 -6.22725 5.25115 0.382774 0
28 96 -6.22725 -6.2796 5.32208 0.377988 0
28 97 -6.2796 -6.32353 5.4669 0.372141 0
28 98 -6.32353 -6.3735 5.56683 0.367652 0
28 99 -6.3735 -6.40827 5.516 0.363319 0
28 100 -6.40827 -6.4591 5.7111 0.357802 0
28 101 -6.4591 -6.5118 5.58658 0.352355 0
28 102 -6.5118 -6.54473 5.58264 0.348892 0
28 103 -6.54473 -6.58961 6.10745 0.343567 0
28 104 -6.58961 -6.64422 5.6939 0.339036 0
28 105 -6.64422 -6.68545 5.44888 0.334549 0
28 106 -6.68545 -6.72896 5.69824 0.330552 0
28 107 -6.72896 -6.78267 5.52266 0.325721 0
28 108 -6.78267 -6.82336 5.56908 0.320544 0
28 109 -6.82336 -6.85842 5.82059 0.317251 0
28 110 -6.85842 -6.90072 5.95003 0.312964 0
28 111 -6.90072 -6.9519 5.65244 0.308811 0
28 112 -6.9519 -6.97571 6.67034 0.304376 0
28 113 -6.97571 -7.04115 6.08645 0.299211 0
28 114 -7.04115 -7.07374 5.71362 0.296516 0
28 115 -7.07374 -7.11691 5.83807 0.292155 0
28 116 -7.11691 -7.16933 5.5611 0.287506 0
28 117 -7.16933 -7.20051 6.47749 0.284256 0
28 118 -7.20051 -7.24654 5.969 0.280008 0
28 119 -7.24654 -7.27368 6.03278 0.276502 0
28 120 -7.27368 -7.32078 5.49429 0.27242 0
28 121 -7.32078 -7.3587 6.21284 0.269196 0
28 122 -7.3587 -7.40205 6.32132 0.26467 0
28 123 -7.40205 -7.44012 6.27263 0.262124 0
28 124 -7.44012 -7.47091 6.11911 0.258179 0
28 125 -7.47091 -7.50965 5.66415 0.254834 0
28 126 -7.50965 -7.54741 7.32034 0.251663 0
28 127 -7.54741 -7.59315 5.94631 0.247678 0
28 128 -7.59315 -7.63101 7.55208 0.243788 0
28 129 -7.63101 -7.66772 5.75665 0.241647 0
28 130 -7.66772 -7.7034 5.33846 0.238448 0
28 131 -7.7034 -7.72779 5.57985 0.235448 0
28 132 -7.72779 -7.75651 6.06085 0.232597 0
28 133 -7.75651 -7.78659 7.90295 0.22952 0
28 134 -7.78659 -7.81863 6.30889 0.22689 0
28 135 -7.81863 -7.8585 5.79279 0.223124 0
28 136 -7.8585 -7.89935 5.34889 0.220129 0
28 137 -7.89935 -7.91527 5.63132 0.21775 0
28 138 -7.91527 -7.9512 5.49053 0.214541 0
28 139 -7.9512 -7.98591 5.46787 0.211865 0
28 140 -7.98591 -8.00906 5.09134 0.209982 0
28 141 -8.00906 -8.04285 5.04512 0.206857 0
28 142 -8.04285 -8.05629 5.92805 0.205442 0
28 143 -8.05629 -8.08582 5.89545 0.201803 0
28 144 -8.08582 -8.12266 4.74168 0.198961 0
28 145 -8.12266 -8.13031 7.1728 0.196842 0
28 146 -8.13031 -8.16975 5.81575 0.194387 0
28 147 -8.16975 -8.18945 5.18384 0.192554 0
28 148 -8.18945 -8.21516 6.50732 0.18962 0
28 149 -8.21516 -8.24245 5.70536 0.187266 0
28 150 -8.24245 -8.26846 5.6653 0.185216 0
28 151 -8.26846 -8.26963 8.09967 0.183825 0
28 152 -8.26963 -8.31617 6.378 0.179936 0
28 153 -8.31617 -8.32346 6.26483 0.179442 0
28 154 -8.32346 -8.34356 9.81337 0.177321 0
28 155 -8.34356 -8.38552 5.56615 0.174114 0
28 156 -8.38552 -8.40043 5.58782 0.171935 0
28 157 -8.40043 -8.41995 4.23886 0.170854 0
28 158 -8.41995 -8.44724 4.4576 0.168573 0
28 159 -8.44724 -8.47557 5.79739 0.16612 0
28 160 -8.47557 -8.48761 4.02175 0.16445 0
28 161 -8.48761 -8.48724 6.49151 0.163838 1
28 162 -8.48724 -8.528 4.58716 0.160643 0
28 163 -8.528 -8.54232 5.90259 0.159072 0
28 164 -8.54232 -8.55489 5.68993 0.1576 0
28 165 -8.55489 -8.58438 5.89469 0.154891 0
28 166 -8.58438 -8.59363 5.62342 0.154143 0
28 167 -8.59363 -8.62688 3.54004 0.151541 0
28 168 -8.62688 -8.63104 3.95963 0.151299 0
28 169 -8.63104 -8.63151 5.61717 0.149988 0
28 170 -8.63151 -8.67645 3.09172 0.146682 0
28 171 -8.67645 -8.69576 5.08221 0.14505 0
28 172 -8.69576 -8.69451 6.70972 0.144628 1
28 173 -8.69451 -8.71739 3.73111 0.142443 0
28 174 -8.71739 -8.72442 11.1868 0.140781 0
28 175 -8.72442 -8.75295 2.36922 0.139413 0
28 176 -8.75295 -8.76232 2.69544 0.13855 0
28 177 -8.76232 -8.78066 3.17289 0.136696 0
28 178 -8.78066 -8.80295 4.21838 0.134126 0
28 179 -8.80295 -8.79992 6.44685 0.134367 1
28 180 -8.79992 -8.81295 11.063 0.132387 0
28 181 -8.81295 -8.84155 3.54601 0.130474 0
28 182 -8.84155 -8.84669 2.40835 0.13011 0
28 183 -8.84669 -8.85344 12.1552 0.128908 0
28 184 -8.85344 -8.87739 2.63121 0.127365 0
28 185 -8.87739 -8.89115 4.12527 0.125398 0
28 186 -8.89115 -8.90402 2.34142 0.1247 0
28 187 -8.90402 -8.91436 4.76076 0.123643 0
28 188 -8.91436 -8.95162 1.63632 0.120583 0
28 189 -8.95162 -8.9495 1.56318 0.120283 1
28 190 -8.9495 -8.9478 1.50375 0.120917 1
28 191 -8.9478 -8.95715 1.56791 0.119442 0
28 192 -8.95715 -8.96136 2.6906 0.118552 0
28 193 -8.96136 -8.98624 1.401 0.116725 0
28 194 -8.98624 -8.98575 2.53082 0.116488 1
28 195 -8.98575 -8.99544 1.43937 0.116386 0
28 196 -8.99544 -8.99841 1.96097 0.115195 0
28 197 -8.99841 -9.00715 2.2433 0.114758 0
28 198 -9.00715 -9.00795 7.20718 0.11394 0
28 199 -9.00795 -9.02862 1.8992 0.112912 0
28 200 -9.02862 -9.04459 2.5855 0.110569 0
28 201 -9.04459 -9.05494 2.12953 0.109327 0
28 202 -9.05494 -9.05946 1.552 0.109809 0
29 0 1e+06 -2.00173 5.00747 1 0
29 1 -2.00173 -2.05544 4.95144 0.992393 0
29 2 -2.05544 -2.10606 4.95306 0.984687 0
29 3 -2.10606 -2.14772 4.90934 0.977003 0
29 4 -2.14772 -2.19262 4.90293 0.969314 0
29 5 -2.19262 -2.24188 4.86738 0.96181 0
29 6 -2.24188 -2.28972 4.83565 0.954076 0
29 7 -2.28972 -2.33593 4.84137 0.946303 0
29 8 -2.33593 -2.39061 4.75894 0.938804 0
29 9 -2.39061 -2.43951 4.75112 0.931393 0
29 10 -2.43951 -2.49107 4.73042 0.923816 0
29 11 -2.49107 -2.53812 4.7156 0.91604 0
29 12 -2.53812 -2.57586 4.69365 0.908347 0
29 13 -2.57586 -2.62083 4.65648 0.900976 0
29 14 -2.62083 -2.67674 4.6494 0.893412 0
29 15 -2.67674 -2.71392 4.64616 0.885806 0
29 16 -2.71392 -2.76807 4.56275 0.878612 0
29 17 -2.76807 -2.81081 4.57105 0.871257 0
29 18 -2.81081 -2.85021 4.51163 0.863749 0
29 19 -2.85021 -2.89908 4.53499 0.856513 0
29 20 -2.89908 -2.94668 4.54018 0.848729 0
29 21 -2.94668 -2.99978 4.48879 0.841159 0
29 22 -2.99978 -3.03795 4.47724 0.833932 0
29 23 -3.03795 -3.08537 4.48932 0.826561 0
29 24 -3.08537 -3.12088 4.44598 0.819276 0
29 25 -3.12088 -3.17878 4.42518 0.812127 0
29 26 -3.17878 -3.21276 4.40832 0.804918 0
29 27 -3.21276 -3.25179 4.41357 0.798274 0
29 28 -3.25179 -3.29765 4.38287 0.790892 0
29 29 -3.29765 -3.34335 4.40569 0.783182 0
29 30 -3.34335 -3.38716 4.39667 0.776283 0
29 31 -3.38716 -3.41807 4.36491 0.769094 0
29 32 -3.41807 -3.47562 4.36698 0.762209 0
29 33 -3.47562 -3.52504 4.34959 0.755096 0
29 34 -3.52504 -3.56558 4.32887 0.74838 0
29 35 -3.56558 -3.61744 4.33265 0.741672 0
29 36 -3.61744 -3.65074 4.33057 0.734546 0
29 37 -3.65074 -3.68992 4.31324 0.727847 0
29 38 -3.68992 -3.73641 4.3034 0.720562 0
29 39 -3.73641 -3.7793 4.29921 0.714153 0
29 40 -3.7793 -3.82396 4.29594 0.707225 0
29 41 -3.82396 -3.86146 4.28037 0.699944 0
29 42 -3.86146 -3.91805 4.30761 0.693167 0
29 43 -3.91805 -3.95645 4.31542 0.686582 0
29 44 -3.95645 -3.99701 4.30218 0.680261 0
29 45 -3.99701 -4.02672 4.32693 0.673869 0
29 46 -4.02672 -4.07426 4.32459 0.66756 0
29 47 -4.07426 -4.12143 4.30295 0.660447 0
29 48 -4.12143 -4.16956 4.27267 0.654376 0
29 49 -4.16956 -4.20138 4.33714 0.648052 0
29 50 -4.20138 -4.25122 4.32612 0.640989 0
29 51 -4.25122 -4.29642 4.29612 0.634926 0
29 52 -4.29642 -4.33358 4.30684 0.62826 0
29 53 -4.33358 -4.38454 4.31321 0.621546 0
29 54 -4.38454 -4.42644 4.37433 0.615532 0
29 55 -4.42644 -4.46836 4.38388 0.608889 0
29 56 -4.46836 -4.50949 4.32691 0.603456 0
29 57 -4.50949 -4.55385 4.39067 0.596157 0
29 58 -4.55385 -4.59153 4.38635 0.59032 0
29 59 -4.59153 -4.63875 4.42938 0.58481 0
29 60 -4.63875 -4.68178 4.36515 0.578311 0
29 61 -4.68178 -4.72242 4.4044 0.572093 0
29 62 -4.72242 -4.7597 4.44711 0.565669 0
29 63 -4.7597 -4.80991 4.45146 0.55982 0
29 64 -4.80991 -4.84746 4.45144 0.553586 0
29 65 -4.84746 -4.89721 4.44755 0.547677 0
29 66 -4.89721 -4.93662 4.49576 0.542068 0
29 67 -4.93662 -4.98604 4.51721 0.535751 0
29 68 -4.98604 -5.03109 4.51078 0.52969 0
29 69 -5.03109 -5.074 4.56455 0.524242 0
29 70 -5.074 -5.11259 4.56131 0.51873 0
29 71 -5.11259 -5.15026 4.56024 0.512414 0
29 72 -5.15026 -5.20764 4.55636 0.506538 0
29 73 -5.20764 -5.24329 4.56631 0.501 0
29 74 -5.24329 -5.28185 4.73342 0.494998 0
29 75 -5.28185 -5.34447 4.60744 0.489513 0
29 76 -5.34447 -5.38103 4.67306 0.483874 0
29 77 -5.38103 -5.42456 4.7371 0.478107 0
29 78 -5.42456 -5.46484 4.74007 0.472441 0
29 79 -5.46484 -5.50704 4.78035 0.467152 0
29 80 -5.50704 -5.55442 4.86869 0.461938 0
29 81 -5.55442 -5.60633 4.818 0.455276 0
29 82 -5.60633 -5.64078 4.95174 0.45064 0
29 83 -5.64078 -5.677 4.9729 0.445249 0
29 84 -5.677 -5.72635 4.90581 0.439881 0
29 85 -5.72635 -5.7757 4.94973 0.434641 0
29 86 -5.7757 -5.81506 5.06698 0.429631 0
29 87 -5.81506 -5.87401 5.0285 0.423057 0
29 88 -5.87401 -5.92136 5.14326 0.417917 0
29 89 -5.92136 -5.96388 5.11969 0.412801 0
29 90 -5.96388 -5.99813 5.19573 0.408337 0
29 91 -5.99813 -6.05219 5.25046 0.402327 0
29 92 -6.05219 -6.08436 5.03673 0.398361 0
29 93 -6.08436 -6.14652 5.13296 0.392266 0
29 94 -6.14652 -6.17346 5.30815 0.388184 0
29 95 -6.17346 -6.23541 5.17652 0.381939 0
29 96 -6.23541 -6.26458 5.55676 0.378393 0
29 97 -6.26458 -6.31977 5.28232 0.372851 0
29 98 -6.31977 -6.36479 5.50791 0.36815 0
29 99 -6.36479 -6.40297 5.589 0.363404 0
29 100 -6.40297 -6.46495 5.5566 0.357514 0
29 101 -6.46495 -6.50639 5.60516 0.352747 0
29 102 -6.50639 -6.54589 5.45069 0.34856 0
29 103 -6.54589 -6.59049 5.43603 0.345153 0
29 104 -6.59049 -6.63233 5.77969 0.339431 0
29 105 -6.63233 -6.69089 5.60654 0.333975 0
29 106 -6.69089 -6.72366 5.84061 0.330625 0
29 107 -6.72366 -6.76316 5.94831 0.326291 0
29 108 -6.76316 -6.82955 5.43459 0.320886 0
29 109 -6.82955 -6.86763 5.75205 0.317209 0
29 110 -6.86763 -6.89119 6.06822 0.312666 0
29 111 -6.89119 -6.95227 5.60874 0.30803 0
29 112 -6.95227 -6.98339 5.82418 0.304493 0
29 113 -6.98339 -7.02973 5.70536 0.300546 0
29 114 -7.02973 -7.05953 6.85646 0.296578 0
29 115 -7.05953 -7.11378 6.03829 0.291973 0
29 116 -7.11378 -7.15878 5.7696 0.288116 0
29 117 -7.15878 -7.20148 5.96373 0.284424 0
29 118 -7.20148 -7.23058 6.31757 0.280329 0
29 119 -7.23058 -7.28007 5.5121 0.276463 0
29 120 -7.28007 -7.31482 6.50827 0.272958 0
29 121 -7.31482 -7.36552 5.71534 0.269305 0
29 122 -7.36552 -7.39816 6.7806 0.265571 0
29 123 -7.39816 -7.442 5.66759 0.261734 0
29 124 -7.442 -7.47144 5.52535 0.257958 0
29 125 -7.47144 -7.51704 5.47348 0.255116 0
29 126 -7.51704 -7.55429 5.25487 0.251751 0
29 127 -7.55429 -7.58257 6.70273 0.248275 0
29 128 -7.58257 -7.62212 7.09675 0.244492 0
29 129 -7.62212 -7.64789 6.34761 0.242093 0
29 130 -7.64789 -7.68883 7.75447 0.23841 0
29 131 -7.68883 -7.71474 10.8585 0.235706 0
29 132 -7.71474 -7.75024 5.9878 0.23287 0
29 133 -7.75024 -7.79429 5.75641 0.228823 0
29 134 -7.79429 -7.82726 5.80227 0.226405 0
29 135 -7.82726 -7.85371 5.87572 0.223806 0
29 136 -7.85371 -7.88164 5.88276 0.220463 0
29 137 -7.88164 -7.91749 5.65354 0.218033 0
29 138 -7.91749 -7.95711 5.51073 0.214798 0
29 139 -7.95711 -7.97209 6.51516 0.212479 0
29 140 -7.97209 -8.00128 6.50359 0.209687 0
29 141 -8.00128 -8.04211 6.33045 0.206165 0
29 142 -8.04211 -8.06375 4.85777 0.204449 0
29 143 -8.06375 -8.08549 5.52529 0.202117 0
29 144 -8.08549 -8.1192 5.49092 0.199797 0
29 145 -8.1192 -8.13893 6.47605 0.196843 0
29 146 -8.13893 -8.15387 6.85753 0.194803 0
29 147 -8.15387 -8.18424 6.30564 0.192628 0
29 148 -8.18424 -8.21335 5.31312 0.190529 0
29 149 -8.21335 -8.24217 6.59351 0.187873 0
29 150 -8.24217 -8.26958 5.48303 0.185115 0
29 151 -8.26958 -8.28896 5.20509 0.18372 0
29 152 -8.28896 -8.30776 4.52508 0.181674 0
29 153 -8.30776 -8.33668 12.0473 0.178092 0
29 154 -8.33668 -8.3627 4.61536 0.176406 0
29 155 -8.3627 -8.38289 4.61182 0.17476 0
29 156 -8.38289 -8.41302 3.69123 0.172456 0
29 157 -8.41302 -8.41779 8.95397 0.171498 0
29 158 -8.41779 -8.4506 3.89088 0.168842 0
29 159 -8.4506 -8.45157 4.8914 0.167669 0
29 160 -8.45157 -8.4966 4.09234 0.164155 0
29 161 -8.4966 -8.50546 3.7193 0.16367 0
29 162 -8.50546 -8.52141 5.4081 0.161104 0
29 163 -8.52141 -8.5419 5.2656 0.158795 0
29 164 -8.5419 -8.55392 7.72388 0.157418 0
29 165 -8.55392 -8.57202 5.59859 0.156207 0
29 166 -8.57202 -8.59038 6.14832 0.15478 0
29 167 -8.59038 -8.61369 4.14223 0.152394 0
29 168 -8.61369 -8.62542 14.2294 0.150363 0
29 169 -8.62542 -8.66033 5.03484 0.14861 0
29 170 -8.66033 -8.66466 10.4048 0.146866 0
29 171 -8.66466 -8.68212 3.38319 0.146296 0
29 172 -8.68212 -8.69933 6.14901 0.144132 0
29 173 -8.69933 -8.71798 3.88227 0.14352 0
29 174 -8.71798 -8.72409 5.15066 0.142225 0
29 175 -8.72409 -8.75384 2.95397 0.139062 0
29 176 -8.75384 -8.75558 3.09465 0.139385 0
29 177 -8.75558 -8.77834 3.28967 0.137389 0
29 178 -8.77834 -8.80319 2.71857 0.135189 0
29 179 -8.80319 -8.8161 2.51214 0.132708 0
29 180 -8.8161 -8.82212 2.27687 0.132557 0
29 181 -8.82212 -8.82502 5.86557 0.131431 0
29 182 -8.82502 -8.85394 2.91182 0.12959 0
29 183 -8.85394 -8.86076 1.9967 0.129457 0
29 184 -8.86076 -8.885 2.18454 0.126556 0
29 185 -8.885 -8.8843 2.76182 0.126866 1
29 186 -8.8843 -8.89559 2.07932 0.125527 0
29 187 -8.89559 -8.91132 1.79473 0.124056 0
29 188 -8.91132 -8.92953 2.09952 0.122543 0
29 189 -8.92953 -8.93893 6.0386 0.121262 0
29 190 -8.93893 -8.94591 2.61781 0.121281 0
29 191 -8.94591 -8.96711 1.90625 0.119078 0
29 192 -8.96711 -8.97583 1.49338 0.11798 0
29 193 -8.97583 -8.97694 2.31474 0.11816 0
29 194 -8.97694 -8.99013 2.31622 0.116471 0
29 195 -8.99013 -9.00859 1.40569 0.114606 0
29 196 -9.00859 -9.01846 2.07983 0.113859 0
29 197 -9.01846 -9.01954 15.3252 0.112335 0
29 198 -9.01954 -9.03565 3.02481 0.110992 0
29 199 -9.03565 -9.06186 1.41656 0.109557 0
29 200 -9.06186 -9.0615 2.93803 0.109014 1
29 201 -9.0615 -9.05843 1.55311 0.10978 1
30 0 1e+06 -4.00311 5.99121 1 0
30 1 -4.00311 -4.05885 5.88351 0.991636 0
30 2 -4.05885 -4.11886 5.76931 0.98342 0
30 3 -4.11886 -4.16069 5.70662 0.975138 0
30 4 -4.16069 -4.22894 5.57855 0.966891 0
30 5 -4.22894 -4.28776 5.47966 0.958857 0
30 6 -4.28776 -4.33367 5.41488 0.950824 0
30 7 -4.33367 -4.39746 5.37123 0.942752 0
30 8 -4.39746 -4.44514 5.25033 0.934644 0
30 9 -4.44514 -4.49649 5.15055 0.926928 0
30 10 -4.49649 -4.55186 5.11607 0.918808 0
30 11 -4.55186 -4.59592 5.02926 0.911332 0
30 12 -4.59592 -4.64855 4.93813 0.90373 0
30 13 -4.64855 -4.70888 4.86419 0.895875 0
30 14 -4.70888 -4.74309 4.77687 0.888691 0
30 15 -4.74309 -4.79921 4.72041 0.880674 0
30 16 -4.79921 -4.84011 4.67892 0.873292 0
30 17 -4.84011 -4.88865 4.59478 0.866018 0
30 18 -4.88865 -4.92874 4.52481 0.858645 0
30 19 -4.92874 -4.9747 4.51809 0.851244 0
30 20 -4.9747 -5.01984 4.41644 0.84413 0
30 21 -5.01984 -5.06898 4.36575 0.836938 0
30 22 -5.06898 -5.10761 4.30715 0.830259 0
30 23 -5.10761 -5.15055 4.24944 0.823055 0
30 24 -5.15055 -5.19441 4.237 0.815694 0
30 25 -5.19441 -5.23124 4.16301 0.808562 0
30 26 -5.23124 -5.27747 4.11578 0.801687 0
30 27 -5.27747 -5.32021 4.0769 0.795308 0
30 28 -5.32021 -5.3599 4.05013 0.78857 0
30 29 -5.3599 -5.39923 3.96797 0.782108 0
30 30 -5.39923 -5.43948 3.95133 0.77526 0
30 31 -5.43948 -5.47606 3.89311 0.768898 0
30 32 -5.47606 -5.52582 3.85913 0.762127 0
30 33 -5.52582 -5.54979 3.82813 0.755755 0
30 34 -5.54979 -5.5957 3.79424 0.749409 0
30 35 -5.5957 -5.63972 3.76751 0.743464 0
30 36 -5.63972 -5.67193 3.75874 0.736978 0
30 37 -5.67193 -5.70794 3.72398 0.730707 0
30 38 -5.70794 -5.74307 3.71404 0.724459 0
30 39 -5.74307 -5.79122 3.65084 0.718951 0
30 40 -5.79122 -5.8197 3.64631 0.712247 0
30 41 -5.8197 -5.86126 3.60976 0.706306 0
30 42 -5.86126 -5.8907 3.59886 0.70038 0
30 43 -5.8907 -5.93762 3.60197 0.693824 0
30 44 -5.93762 -5.95873 3.60011 0.688579 0
30 45 -5.95873 -6.00848 3.51807 0.68248 0
30 46 -6.00848 -6.05181 3.54381 0.67665 0
30 47 -6.05181 -6.07139 3.56213 0.671239 0
30 48 -6.07139 -6.10536 3.51487 0.665424 0
30 49 -6.10536 -6.13757 3.49568 0.659948 0
30 50 -6.13757 -6.17613 3.51154 0.653986 0
30 51 -6.17613 -6.2117 3.48892 0.648825 0
30 52 -6.2117 -6.24031 3.45348 0.643351 0
30 53 -6.24031 -6.29023 3.45818 0.637359 0
30 54 -6.29023 -6.31496 3.46021 0.632945 0
30 55 -6.31496 -6.35509 3.43278 0.626797 0
30 56 -6.35509 -6.38721 3.46812 0.621665 0
30 57 -6.38721 -6.41719 3.44555 0.616666 0
30 58 -6.41719 -6.44966 3.44633 0.610374 0
30 59 -6.44966 -6.48491 3.46581 0.605854 0
30 60 -6.48491 -6.52425 3.43972 0.600777 0
30 61 -6.52425 -6.55482 3.4415 0.595631 0
30 62 -6.55482 -6.58573 3.42811 0.590799 0
30 63 -6.58573 -6.63125 3.42618 0.585294 0
30 64 -6.63125 -6.65851 3.41224 0.580273 0
30 65 -6.65851 -6.68999 3.39406 0.575313 0
30 66 -6.68999 -6.72048 3.42077 0.57093 0
30 67 -6.72048 -6.76869 3.39874 0.565915 0
30 68 -6.76869 -6.79414 3.41664 0.560382 0
30 69 -6.79414 -6.81767 3.47929 0.556286 0
30 70 -6.81767 -6.86361 3.39014 0.550803 0
30 71 -6.86361 -6.8919 3.40634 0.546442 0
30 72 -6.8919 -6.93544 3.34976 0.541551 0
30 73 -6.93544 -6.97136 3.32163 0.5367 0
30 74 -6.97136 -6.97974 3.43455 0.533171 0
30 75 -6.97974 -7.0186 3.41254 0.528684 0
30 76 -7.0186 -7.05112 3.4202 0.523965 0
30 77 -7.05112 -7.0863 3.43711 0.519415 0
30 78 -7.0863 -7.11769 3.43025 0.515082 0
30 79 -7.11769 -7.15716 3.39959 0.511056 0
30 80 -7.15716 -7.17436 3.47694 0.506809 0
30 81 -7.17436 -7.21354 3.43075 0.502392 0
30 82 -7.21354 -7.241 3.41347 0.497965 0
30 83 -7.241 -7.27765 3.34369 0.494068 0
30 84 -7.27765 -7.3129 3.30978 0.489963 0
30 85 -7.3129 -7.33979 3.3305 0.485199 0
30 86 -7.33979 -7.36578 3.41125 0.481461 0
30 87 -7.36578 -7.40399 3.321 0.476987 0
30 88 -7.40399 -7.43384 3.40917 0.473488 0
30 89 -7.43384 -7.46175 3.37018 0.469905 0
30 90 -7.46175 -7.48729 3.42368 0.46583 0
30 91 -7.48729 -7.51782 3.46498 0.462207 0
30 92 -7.51782 -7.55357 3.28409 0.458757 0
30 93 -7.55357 -7.57736 3.33146 0.455018 0
30 94 -7.57736 -7.59957 3.46343 0.451178 0
30 95 -7.59957 -7.63064 3.54512 0.447594 0
30 96 -7.63064 -7.66009 3.35281 0.443663 0
30 97 -7.66009 -7.69847 3.33059 0.440205 0
30 98 -7.69847 -7.71871 3.28098 0.437261 0
30 99 -7.71871 -7.74311 3.49302 0.433463 0
30 100 -7.74311 -7.77479 3.30147 0.429466 0
30 101 -7.77479 -7.79072 3.42834 0.427762 0
30 102 -7.79072 -7.82875 3.27734 0.423668 0
30 103 -7.82875 -7.85701 3.53908 0.419326 0
30 104 -7.85701 -7.88546 3.04476 0.416904 0
30 105 -7.88546 -7.90271 3.10659 0.414163 0
30 106 -7.90271 -7.93384 2.96696 0.410524 0
30 107 -7.93384 -7.95716 3.24028 0.406051 0
30 108 -7.95716 -7.97517 3.16995 0.404327 0
30 109 -7.97517 -7.99906 3.20054 0.401862 0
30 110 -7.99906 -8.01448 3.53686 0.39825 0
30 111 -8.01448 -8.05483 2.95374 0.395079 0
30 112 -8.05483 -8.06916 3.40872 0.392082 0
30 113 -8.06916 -8.09145 3.79412 0.390065 0
30 114 -8.09145 -8.10927 3.74993 0.387054 0
30 115 -8.10927 -8.14592 3.05278 0.383481 0
30 116 -8.14592 -8.164 2.85182 0.380485 0
30 117 -8.164 -8.17976 2.8746 0.378532 0
30 118 -8.17976 -8.19895 2.76221 0.375694 0
30 119 -8.19895 -8.22021 3.02779 0.373348 0
30 120 -8.22021 -8.2494 2.94343 0.370427 0
30 121 -8.2494 -8.26709 2.57184 0.367744 0
30 122 -8.26709 -8.27009 3.14697 0.36636 0
30 123 -8.27009 -8.29984 2.62022 0.362861 0
30 124 -8.29984 -8.31145 2.60096 0.360893 0
30 125 -8.31145 -8.32507 4.02939 0.358276 0
30 126 -8.32507 -8.3501 2.98976 0.355847 0
30 127 -8.3501 -8.37493 3.08883 0.352677 0
30 128 -8.37493 -8.3919 2.42875 0.350485 0
30 129 -8.3919 -8.39347 2.64623 0.349187 0
30 130 -8.39347 -8.41771 2.61104 0.347047 0
30 131 -8.41771 -8.43686 4.17291 0.344245 0
30 132 -8.43686 -8.4469 3.02119 0.342142 0
30 133 -8.4469 -8.47718 2.30619 0.339164 0
30 134 -8.47718 -8.48593 2.36074 0.337972 0
30 135 -8.48593 -8.49315 2.81453 0.3359 0
30 136 -8.49315 -8.51671 1.97067 0.333808 0
30 137 -8.51671 -8.52495 2.21112 0.331718 0
30 138 -8.52495 -8.53168 2.25307 0.329697 0
30 139 -8.53168 -8.54933 2.3065 0.328059 0
30 140 -8.54933 -8.55469 2.22677 0.326677 0
30 141 -8.55469 -8.5747 1.99495 0.323936 0
30 142 -8.5747 -8.57959 2.37206 0.321834 0
30 143 -8.57959 -8.59368 2.23437 0.320811 0
30 144 -8.59368 -8.61311 2.05663 0.317418 0
30 145 -8.61311 -8.62241 2.14007 0.316473 0
30 146 -8.62241 -8.63157 2.09013 0.315286 0
30 147 -8.63157 -8.6436 1.9539 0.312805 0
30 148 -8.6436 -8.6501 2.51463 0.311248 0
30 149 -8.6501 -8.65573 2.29217 0.309563 0
30 150 -8.65573 -8.67718 2.04626 0.307497 0
30 151 -8.67718 -8.68518 1.93768 0.306165 0
30 152 -8.68518 -8.68986 3.66323 0.303475 0
30 153 -8.68986 -8.71133 2.10548 0.302549 0
30 154 -8.71133 -8.71876 2.34579 0.299779 0
30 155 -8.71876 -8.72574 2.48859 0.299237 0
30 156 -8.72574 -8.74062 2.13945 0.296899 0
30 157 -8.74062 -8.7557 1.90192 0.295443 0
30 158 -8.7557 -8.76244 2.87495 0.293567 0
30 159 -8.76244 -8.76236 2.4047 0.292771 1
30 160 -8.76236 -8.78354 2.26981 0.290177 0
30 161 -8.78354 -8.78839 2.1308 0.2895 0
30 162 -8.78839 -8.80232 1.89733 0.287792 0
30 163 -8.80232 -8.8058 1.98059 0.285928 0
30 164 -8.8058 -8.81007 2.33919 0.28501 0
30 165 -8.81007 -8.82966 1.9862 0.282734 0
30 166 -8.82966 -8.82485 1.98945 0.282115 1
30 167 -8.82485 -8.83909 2.11851 0.280736 0
30 168 -8.83909 -8.85394 1.83948 0.279634 0
30 169 -8.85394 -8.86163 1.68219 0.277502 0
30 170 -8.86163 -8.86017 2.77936 0.276091 1
30 171 -8.86017 -8.87665 1.84932 0.274542 0
30 172 -8.87665 -8.88715 2.93615 0.272195 0
30 173 -8.88715 -8.88689 2.95714 0.271647 1
30 174 -8.88689 -8.89629 3.31989 0.270217 0
30 175 -8.89629 -8.90306 1.87516 0.269084 0
30 176 -8.90306 -8.91305 1.91111 0.268436 0
30 177 -8.91305 -8.91662 3.10167 0.266383 0
30 178 -8.91662 -8.92661 1.84766 0.264841 0
30 179 -8.92661 -8.94106 1.96122 0.263459 0
30 180 -8.94106 -8.94182 2.45713 0.262539 0
30 181 -8.94182 -8.94668 1.82039 0.261881 0
30 182 -8.94668 -8.95469 1.97722 0.26015 0
30 183 -8.95469 -8.96688 1.66638 0.258724 0
30 184 -8.96688 -8.96693 1.66002 0.257791 0
30 185 -8.96693 -8.97083 2.2793 0.256673 0
30 186 -8.97083 -8.9804 2.91554 0.255745 0
30 187 -8.9804 -8.98686 1.80032 0.253998 0
30 188 -8.98686 -8.99919 1.4931 0.253659 0
30 189 -8.99919 -8.9975 1.87399 0.253194 1
30 190 -8.9975 -9.00437 1.69512 0.251414 0
30 191 -9.00437 -9.01474 1.6655 0.249825 0
30 192 -9.01474 -9.02042 2.05 0.247897 0
30 193 -9.02042 -9.01733 3.50222 0.248484 1
30 194 -9.01733 -9.0345 1.72939 0.24631 0
30 195 -9.0345 -9.03753 1.42565 0.246082 0
30 196 -9.03753 -9.03552 2.9937 0.244115 1
30 197 -9.03552 -9.04972 1.59433 0.242789 0
30 198 -9.04972 -9.05366 1.62018 0.242166 0
30 199 -9.05366 -9.0509 7.99914 0.241563 1
30 200 -9.0509 -9.06393 2.31292 0.240212 0
31 0 1e+06 -8.00052 8.01575 1 0
31 1 -8.00052 -8.08353 7.76291 0.991056 0
31 2 -8.08353 -8.16012 7.56404 0.982355 0
31 3 -8.16012 -8.23167 7.26964 0.973513 0
31 4 -8.23167 -8.30958 7.0226 0.965051 0
31 5 -8.30958 -8.37437 6.89388 0.956639 0
31 6 -8.37437 -8.44156 6.64605 0.948304 0
31 7 -8.44156 -8.51282 6.44871 0.940091 0
31 8 -8.51282 -8.57369 6.22298 0.931805 0
31 9 -8.57369 -8.62885 6.03651 0.924019 0
31 10 -8.62885 -8.69803 5.9002 0.915958 0
31 11 -8.69803 -8.74939 5.66202 0.908173 0
31 12 -8.74939 -8.80616 5.51921 0.901146 0
31 13 -8.80616 -8.85811 5.33533 0.893368 0
31 14 -8.85811 -8.91602 5.15048 0.885724 0
31 15 -8.91602 -8.96587 5.0206 0.878478 0
31 16 -8.96587 -9.02354 4.85146 0.871548 0
31 17 -9.02354 -9.06378 4.71773 0.864753 0
31 18 -9.06378 -9.11691 4.55233 0.857544 0
31 19 -9.11691 -9.15458 4.40174 0.850949 0
31 20 -9.15458 -9.20165 4.26412 0.844024 0
31 21 -9.20165 -9.24558 4.15688 0.83773 0
31 22 -9.24558 -9.28969 4.00165 0.831418 0
31 23 -9.28969 -9.33039 3.90313 0.824942 0
31 24 -9.33039 -9.36868 3.79675 0.818631 0
31 25 -9.36868 -9.40469 3.66446 0.812919 0
31 26 -9.40469 -9.4373 3.55157 0.806679 0
31 27 -9.4373 -9.46982 3.45123 0.800582 0
31 28 -9.46982 -9.50482 3.30815 0.794986 0
31 29 -9.50482 -9.54449 3.2186 0.789749 0
31 30 -9.54449 -9.58017 3.12567 0.783505 0
31 31 -9.58017 -9.60811 3.02642 0.778427 0
31 32 -9.60811 -9.63985 2.94009 0.772926 0
31 33 -9.63985 -9.66519 2.86042 0.767654 0
31 34 -9.66519 -9.69679 2.77513 0.762446 0
31 35 -9.69679 -9.71701 2.69214 0.757215 0
31 36 -9.71701 -9.74047 2.61053 0.752603 0
31 37 -9.74047 -9.77077 2.54098 0.747813 0
31 38 -9.77077 -9.80417 2.45108 0.742368 0
31 39 -9.80417 -9.82852 2.37704 0.737186 0
31 40 -9.82852 -9.84476 2.31612 0.733137 0
31 41 -9.84476 -9.87185 2.26324 0.728607 0
31 42 -9.87185 -9.88694 2.19977 0.724317 0
31 43 -9.88694 -9.91397 2.13395 0.719536 0
31 44 -9.91397 -9.93237 2.06624 0.715059 0
31 45 -9.93237 -9.95611 2.01623 0.710832 0
31 46 -9.95611 -9.97801 1.976 0.70667 0
31 47 -9.97801 -9.99792 1.92042 0.701941 0
31 48 -9.99792 -10.0095 1.84858 0.699083 0
31 49 -10.0095 -10.0305 1.80676 0.694455 0
31 50 -10.0305 -10.051 1.78386 0.690057 0
31 51 -10.051 -10.0655 1.70437 0.686744 0
31 52 -10.0655 -10.0897 1.6739 0.682821 0
31 53 -10.0897 -10.1009 1.6345 0.679282 0
31 54 -10.1009 -10.1172 1.59667 0.675578 0
31 55 -10.1172 -10.135 1.54694 0.6717 0
31 56 -10.135 -10.1419 1.51518 0.668128 0
31 57 -10.1419 -10.1587 1.46765 0.664979 0
31 58 -10.1587 -10.1756 1.43226 0.662229 0
31 59 -10.1756 -10.1902 1.40787 0.658354 0
31 60 -10.1902 -10.2039 1.38094 0.655272 0
31 61 -10.2039 -10.2219 1.31978 0.652096 0
31 62 -10.2219 -10.2292 1.31641 0.648396 0
31 63 -10.2292 -10.2411 1.268 0.645886 0
31 64 -10.2411 -10.251 1.24627 0.642149 0
31 65 -10.251 -10.2677 1.20661 0.639735 0
31 66 -10.2677 -10.2768 1.19745 0.63619 0
31 67 -10.2768 -10.2864 1.16469 0.633497 0
31 68 -10.2864 -10.302 1.14135 0.630317 0
31 69 -10.302 -10.3081 1.11748 0.627456 0
31 70 -10.3081 -10.3172 1.08815 0.624838 0
31 71 -10.3172 -10.3259 1.07566 0.622313 0
31 72 -10.3259 -10.3404 1.04956 0.6194 0
31 73 -10.3404 -10.3488 1.0293 0.616365 0
31 74 -10.3488 -10.3575 1.00814 0.613927 0
31 75 -10.3575 -10.3664 0.985709 0.612371 0
31 76 -10.3664 -10.3757 0.971262 0.609425 0
31 77 -10.3757 -10.3849 0.956123 0.606496 0
31 78 -10.3849 -10.3941 0.940146 0.604673 0
31 79 -10.3941 -10.4063 0.917629 0.601135 0
31 80 -10.4063 -10.4114 0.906447 0.599112 0
31 81 -10.4114 -10.4178 0.884984 0.59756 0
31 82 -10.4178 -10.4277 0.868919 0.594156 0
31 83 -10.4277 -10.4342 0.850165 0.592608 0
31 84 -10.4342 -10.4448 0.835649 0.59008 0
31 85 -10.4448 -10.4511 0.820583 0.588221 0
31 86 -10.4511 -10.4591 0.805455 0.586225 0
31 87 -10.4591 -10.4646 0.796275 0.583677 0
31 88 -10.4646 -10.4741 0.779145 0.581349 0
31 89 -10.4741 -10.4804 0.770318 0.579716 0
31 90 -10.4804 -10.4848 0.761911 0.577883 0
31 91 -10.4848 -10.4894 0.747873 0.575477 0
31 92 -10.4894 -10.4986 0.741941 0.573482 0
31 93 -10.4986 -10.5025 0.730854 0.572126 0
31 94 -10.5025 -10.5113 0.715915 0.569351 0
31 95 -10.5113 -10.5162 0.7161 0.567318 0
31 96 -10.5162 -10.5216 0.702528 0.565353 0
31 97 -10.5216 -10.5299 0.693507 0.56318 0
31 98 -10.5299 -10.5333 0.67912 0.562029 0
31 99 -10.5333 -10.5345 0.670458 0.560701 0
31 100 -10.5345 -10.5459 0.663045 0.558027 0
31 101 -10.5459 -10.5476 0.653327 0.557395 0
31 102 -10.5476 -10.5569 0.649965 0.554968 0
31 103 -10.5569 -10.5571 0.642735 0.553769 0
31 104 -10.5571 -10.5603 0.633765 0.552604 0
31 105 -10.5603 -10.5708 0.624654 0.549624 0
31 106 -10.5708 -10.5768 0.621216 0.547749 0
31 107 -10.5768 -10.5801 0.608697 0.545998 0
31 108 -10.5801 -10.5816 0.603117 0.545239 0
31 109 -10.5816 -10.5896 0.59727 0.543294 0
31 110 -10.5896 -10.5947 0.594525 0.541772 0
31 111 -10.5947 -10.5998 0.586528 0.539719 0
31 112 -10.5998 -10.5981 0.581099 0.539303 1
31 113 -10.5981 -10.6043 0.577534 0.537618 0
31 114 -10.6043 -10.6074 0.574366 0.53627 0
31 115 -10.6074 -10.6098 0.560683 0.535387 0
31 116 -10.6098 -10.6173 0.558328 0.532947 0
31 117 -10.6173 -10.6217 0.556807 0.532039 0
31 118 -10.6217 -10.624 0.550569 0.530348 0
31 119 -10.624 -10.6227 0.547034 0.529355 1
31 120 -10.6227 -10.6338 0.544758 0.5281 0
31 121 -10.6338 -10.6386 0.537807 0.525868 0
31 122 -10.6386 -10.645 0.531021 0.524533 0
31 123 -10.645 -10.6465 0.536223 0.523494 0
31 124 -10.6465 -10.6444 0.530619 0.522709 1
31 125 -10.6444 -10.6446 0.525474 0.522892 0
31 126 -10.6446 -10.6525 0.520567 0.52082 0
31 127 -10.6525 -10.6564 0.519552 0.518928 0
31 128 -10.6564 -10.6586 0.513994 0.517648 0
31 129 -10.6586 -10.6638 0.506808 0.517372 0
31 130 -10.6638 -10.6641 0.505455 0.515663 0
31 131 -10.6641 -10.6697 0.501525 0.514051 0
31 132 -10.6697 -10.6717 0.500457 0.513124 0
31 133 -10.6717 -10.6748 0.501005 0.512063 0
31 134 -10.6748 -10.6799 0.49608 0.510736 0
31 135 -10.6799 -10.6813 0.493681 0.509382 0
31 136 -10.6813 -10.683 0.487737 0.508557 0
31 137 -10.683 -10.6879 0.488356 0.507094 0
31 138 -10.6879 -10.6925 0.482582 0.505483 0
31 139 -10.6925 -10.6943 0.484915 0.504429 0
31 140 -10.6943 -10.6976 0.48155 0.503596 0
31 141 -10.6976 -10.697 0.475909 0.50314 1
31 142 -10.697 -10.7025 0.473317 0.501177 0
31 143 -10.7025 -10.7012 0.474481 0.500932 1
31 144 -10.7012 -10.7038 0.471543 0.499516 0
31 145 -10.7038 -10.7059 0.467442 0.498727 0
31 146 -10.7059 -10.7121 0.470671 0.497531 0
31 147 -10.7121 -10.7142 0.462693 0.496641 0
31 148 -10.7142 -10.7192 0.460125 0.495513 0
31 149 -10.7192 -10.7198 0.464646 0.494125 0
31 150 -10.7198 -10.7228 0.45612 0.493075 0
31 151 -10.7228 -10.7252 0.457675 0.492255 0
31 152 -10.7252 -10.7233 0.455453 0.491211 1
31 153 -10.7233 -10.7315 0.449652 0.490614 0
31 154 -10.7315 -10.7377 0.449698 0.488469 0
31 155 -10.7377 -10.7358 0.454035 0.488277 1
31 156 -10.7358 -10.737 0.446356 0.4876 0
31 157 -10.737 -10.7394 0.451346 0.486866 0
31 158 -10.7394 -10.7395 0.451843 0.485211 0
31 159 -10.7395 -10.7405 0.446061 0.485291 0
31 160 -10.7405 -10.7428 0.444822 0.483477 0
31 161 -10.7428 -10.7477 0.441286 0.48298 0
31 162 -10.7477 -10.7472 0.44445 0.481425 1
31 163 -10.7472 -10.7492 0.4414 0.481216 0
31 164 -10.7492 -10.7506 0.441853 0.479937 0
31 165 -10.7506 -10.7546 0.440479 0.478183 0
31 166 -10.7546 -10.7591 0.438337 0.478083 0
31 167 -10.7591 -10.7613 0.438652 0.477175 0
31 168 -10.7613 -10.7622 0.437825 0.475915 0
31 169 -10.7622 -10.7637 0.434744 0.475497 0
31 170 -10.7637 -10.7667 0.438188 0.474688 0
31 171 -10.7667 -10.7676 0.434038 0.473771 0
31 172 -10.7676 -10.7691 0.436413 0.471882 0
31 173 -10.7691 -10.7743 0.43667 0.471536 0
31 174 -10.7743 -10.7722 0.43494 0.472173 1
31 175 -10.7722 -10.7708 0.431204 0.47145 1
31 176 -10.7708 -10.7769 0.43138 0.470129 0
31 177 -10.7769 -10.78 0.430597 0.470152 0
31 178 -10.78 -10.7779 0.431279 0.468305 1
31 179 -10.7779 -10.7821 0.424333 0.468904 0
31 180 -10.7821 -10.7798 0.429472 0.467592 1
31 181 -10.7798 -10.782 0.429889 0.466499 0
31 182 -10.782 -10.7846 0.42469 0.465182 0
31 183 -10.7846 -10.7883 0.42689 0.464684 0
31 184 -10.7883 -10.7865 0.427892 0.464663 1
31 185 -10.7865 -10.7897 0.427336 0.463233 0
31 186 -10.7897 -10.7915 0.426124 0.463438 0
31 187 -10.7915 -10.7932 0.425372 0.462291 0
31 188 -10.7932 -10.794 0.426648 0.460848 0
31 189 -10.794 -10.7956 0.420241 0.461069 0
31 190 -10.7956 -10.7974 0.424067 0.459977 0
31 191 -10.7974 -10.7992 0.424079 0.458461 0
31 192 -10.7992 -10.8027 0.421208 0.45829 0
31 193 -10.8027 -10.8026 0.420111 0.457918 1
31 194 -10.8026 -10.8034 0.421583 0.456573 0
31 195 -10.8034 -10.807 0.416158 0.456175 0
31 196 -10.807 -10.808 0.418982 0.454862 0
31 197 -10.808 -10.813 0.41906 0.45471 0
31 198 -10.813 -10.8113 0.420642 0.453116 1
31 199 -10.8113 -10.8097 0.422429 0.453768 1
31 200 -10.8097 -10.8125 0.417571 0.453136 0
31 201 -10.8125 -10.813 0.421348 0.452592 0
31 202 -10.813 -10.8151 0.41907 0.452589 0
31 203 -10.8151 -10.8177 0.420277 0.451092 0
32 0 1e+06 -3.99383 6.02789 1 0
32 1 -3.99383 -4.0568 5.84189 0.991809 0
32 2 -4.0568 -4.12112 5.78952 0.983782 0
32 3 -4.12112 -4.17 5.67922 0.975619 0
32 4 -4.17 -4.23738 5.62199 0.967362 0
32 5 -4.23738 -4.29632 5.50688 0.959516 0
32 6 -4.29632 -4.33929 5.42524 0.951502 0
32 7 -4.33929 -4.39749 5.36586 0.943633 0
32 8 -4.39749 -4.44949 5.23256 0.935872 0
32 9 -4.44949 -4.49356 5.20869 0.928396 0
32 10 -4.49356 -4.55386 5.12147 0.920295 0
32 11 -4.55386 -4.60818 5.01147 0.912961 0
32 12 -4.60818 -4.64728 4.93933 0.905161 0
32 13 -4.64728 -4.70492 4.87573 0.897703 0
32 14 -4.70492 -4.74967 4.81341 0.890047 0
32 15 -4.74967 -4.81011 4.7188 0.882448 0
32 16 -4.81011 -4.84558 4.67518 0.875203 0
32 17 -4.84558 -4.90135 4.58172 0.867894 0
32 18 -4.90135 -4.93614 4.50773 0.860906 0
32 19 -4.93614 -4.98783 4.49906 0.853823 0
32 20 -4.98783 -5.03303 4.41564 0.846249 0
32 21 -5.03303 -5.06935 4.37244 0.839162 0
32 22 -5.06935 -5.1217 4.29157 0.832046 0
32 23 -5.1217 -5.16204 4.28371 0.824848 0
32 24 -5.16204 -5.20977 4.21943 0.818457 0
32 25 -5.20977 -5.25683 4.16565 0.811607 0
32 26 -5.25683 -5.2896 4.11458 0.804702 0
32 27 -5.2896 -5.32772 4.08183 0.798193 0
32 28 -5.32772 -5.36881 4.04364 0.791528 0
32 29 -5.36881 -5.41573 3.99695 0.784553 0
32 30 -5.41573 -5.44855 3.93693 0.778015 0
32 31 -5.44855 -5.48762 3.92071 0.771594 0
32 32 -5.48762 -5.53142 3.90367 0.765155 0
32 33 -5.53142 -5.5599 3.84425 0.759041 0
32 34 -5.5599 -5.60367 3.81619 0.752348 0
32 35 -5.60367 -5.65099 3.78443 0.746203 0
32 36 -5.65099 -5.69182 3.77151 0.73984 0
32 37 -5.69182 -5.72563 3.7261 0.733658 0
32 38 -5.72563 -5.7662 3.68233 0.727429 0
32 39 -5.7662 -5.80033 3.64529 0.721582 0
32 40 -5.80033 -5.83783 3.66614 0.71542 0
32 41 -5.83783 -5.8746 3.62675 0.709436 0
32 42 -5.8746 -5.90024 3.61739 0.703424 0
32 43 -5.90024 -5.94365 3.59906 0.697426 0
32 44 -5.94365 -5.97022 3.61924 0.691678 0
32 45 -5.97022 -6.01282 3.57882 0.685812 0
32 46 -6.01282 -6.0485 3.56836 0.680319 0
32 47 -6.0485 -6.08202 3.56224 0.673957 0
32 48 -6.08202 -6.11834 3.51989 0.668693 0
32 49 -6.11834 -6.15448 3.50402 0.662603 0
32 50 -6.15448 -6.18669 3.48187 0.657164 0
32 51 -6.18669 -6.21966 3.49203 0.651492 0
32 52 -6.21966 -6.25135 3.50531 0.646381 0
32 53 -6.25135 -6.29976 3.43825 0.640359 0
32 54 -6.29976 -6.32235 3.48734 0.635362 0
32 55 -6.32235 -6.36413 3.38809 0.630077 0
32 56 -6.36413 -6.39323 3.45008 0.624115 0
32 57 -6.39323 -6.43134 3.44854 0.619227 0
32 58 -6.43134 -6.46326 3.4654 0.61388 0
32 59 -6.46326 -6.48838 3.44716 0.609086 0
32 60 -6.48838 -6.51835 3.45369 0.603841 0
32 61 -6.51835 -6.55665 3.40905 0.598817 0
32 62 -6.55665 -6.60049 3.38941 0.593458 0
32 63 -6.60049 -6.62678 3.42281 0.588092 0
32 64 -6.62678 -6.66026 3.45919 0.582984 0
32 65 -6.66026 -6.69182 3.44172 0.57859 0
32 66 -6.69182 -6.72241 3.36863 0.573649 0
32 67 -6.72241 -6.7563 3.39332 0.568437 0
32 68 -6.7563 -6.77881 3.41174 0.564412 0
32 69 -6.77881 -6.82301 3.38526 0.559294 0
32 70 -6.82301 -6.86185 3.36688 0.554379 0
32 71 -6.86185 -6.88229 3.45132 0.549154 0
32 72 -6.88229 -6.92216 3.40754 0.544687 0
32 73 -6.92216 -6.9381 3.47606 0.541212 0
32 74 -6.9381 -6.98256 3.43342 0.535369 0
32 75 -6.98256 -7.01493 3.4236 0.531332 0
32 76 -7.01493 -7.05297 3.41356 0.526062 0
32 77 -7.05297 -7.08435 3.4191 0.5216 0
32 78 -7.08435 -7.11293 3.46519 0.517643 0
32 79 -7.11293 -7.14595 3.42537 0.513104 0
32 80 -7.14595 -7.18474 3.38902 0.50828 0
32 81 -7.18474 -7.2091 3.39533 0.50455 0
32 82 -7.2091 -7.23886 3.4281 0.499829 0
32 83 -7.23886 -7.27098 3.37865 0.496591 0
32 84 -7.27098 -7.29669 3.42167 0.492007 0
32 85 -7.29669 -7.33593 3.37248 0.487612 0
32 86 -7.33593 -7.36663 3.29342 0.483741 0
32 87 -7.36663 -7.39842 3.53068 0.478946 0
32 88 -7.39842 -7.43524 3.39296 0.475212 0
32 89 -7.43524 -7.45708 3.44316 0.471501 0
32 90 -7.45708 -7.49183 3.51043 0.467552 0
32 91 -7.49183 -7.52062 3.37165 0.463387 0
32 92 -7.52062 -7.55037 3.37169 0.459651 0
32 93 -7.55037 -7.57042 3.41562 0.456068 0
32 94 -7.57042 -7.60253 3.32956 0.452282 0
32 95 -7.60253 -7.63627 3.28771 0.44911 0
32 96 -7.63627 -7.65652 3.35777 0.445559 0
32 97 -7.65652 -7.69577 3.30746 0.442193 0
32 98 -7.69577 -7.71541 3.18447 0.43832 0
32 99 -7.71541 -7.74208 3.35443 0.434258 0
32 100 -7.74208 -7.7702 3.57236 0.430536 0
32 101 -7.7702 -7.79828 3.48036 0.427571 0
32 102 -7.79828 -7.82973 3.09631 0.423671 0
32 103 -7.82973 -7.84799 3.45706 0.420734 0
32 104 -7.84799 -7.88224 3.25953 0.417456 0
32 105 -7.88224 -7.90418 3.26536 0.414242 0
32 106 -7.90418 -7.92288 3.20844 0.411148 0
32 107 -7.92288 -7.96217 3.06494 0.4072 0
32 108 -7.96217 -7.98101 3.18127 0.405016 0
32 109 -7.98101 -8.00218 3.06132 0.402328 0
32 110 -8.00218 -8.0183 3.81345 0.398909 0
32 111 -8.0183 -8.05351 3.05946 0.396018 0
32 112 -8.05351 -8.07621 2.95109 0.393248 0
32 113 -8.07621 -8.09404 3.50151 0.390116 0
32 114 -8.09404 -8.11642 3.533 0.386909 0
32 115 -8.11642 -8.14364 3.1786 0.384193 0
32 116 -8.14364 -8.17289 2.60112 0.382022 0
32 117 -8.17289 -8.18885 2.87552 0.378834 0
32 118 -8.18885 -8.19722 3.07857 0.376601 0
32 119 -8.19722 -8.22733 2.66852 0.373502 0
32 120 -8.22733 -8.24022 3.17251 0.371186 0
32 121 -8.24022 -8.25901 2.46903 0.369614 0
32 122 -8.25901 -8.28865 2.7483 0.365676 0
32 123 -8.28865 -8.29732 2.89724 0.363706 0
32 124 -8.29732 -8.32383 3.14375 0.36096 0
32 125 -8.32383 -8.33577 3.05453 0.358841 0
32 126 -8.33577 -8.35737 2.49777 0.355999 0
32 127 -8.35737 -8.36074 8.11777 0.354257 0
32 128 -8.36074 -8.38168 3.02352 0.35213 0
32 129 -8.38168 -8.40339 2.83273 0.349088 0
32 130 -8.40339 -8.41907 2.39535 0.347659 0
32 131 -8.41907 -8.42713 2.22157 0.345955 0
32 132 -8.42713 -8.45086 2.34255 0.342712 0
32 133 -8.45086 -8.46814 3.265 0.340356 0
32 134 -8.46814 -8.47791 4.0108 0.338802 0
32 135 -8.47791 -8.49976 2.51213 0.335841 0
32 136 -8.49976 -8.49742 2.58131 0.335243 1
32 137 -8.49742 -8.5287 2.12954 0.331974 0
32 138 -8.5287 -8.54168 2.33989 0.329068 0
32 139 -8.54168 -8.55122 2.14026 0.327962 0
32 140 -8.55122 -8.56973 2.09302 0.325317 0
32 141 -8.56973 -8.58417 2.51753 0.323212 0
32 142 -8.58417 -8.58044 3.37049 0.322419 1
32 143 -8.58044 -8.61054 2.739 0.318882 0
32 144 -8.61054 -8.62113 2.1244 0.317687 0
32 145 -8.62113 -8.61798 2.12589 0.317216 1
32 146 -8.61798 -8.63787 1.95525 0.314391 0
32 147 -8.63787 -8.64387 3.68703 0.312345 0
32 148 -8.64387 -8.65004 1.86805 0.312897 0
32 149 -8.65004 -8.65548 2.16484 0.311316 0
32 150 -8.65548 -8.66736 1.89477 0.308999 0
32 151 -8.66736 -8.67888 2.31959 0.307498 0
32 152 -8.67888 -8.68365 2.71928 0.305835 0
32 153 -8.68365 -8.69839 1.84335 0.304258 0
32 154 -8.69839 -8.70632 2.28539 0.301409 0
32 155 -8.70632 -8.7203 1.98832 0.300847 0
32 156 -8.7203 -8.73406 1.90184 0.298482 0
32 157 -8.73406 -8.74084 1.95969 0.297889 0
32 158 -8.74084 -8.74124 3.18155 0.295831 0
32 159 -8.74124 -8.76736 1.88103 0.292783 0
32 160 -8.76736 -8.7652 2.40647 0.29219 1
32 161 -8.7652 -8.77808 2.16128 0.291036 0
32 162 -8.77808 -8.78849 2.11791 0.289239 0
32 163 -8.78849 -8.8007 2.01777 0.287499 0
32 164 -8.8007 -8.81476 2.02853 0.285038 0
32 165 -8.81476 -8.81981 1.78272 0.284439 0
32 166 -8.81981 -8.82312 1.86556 0.282601 0
32 167 -8.82312 -8.83023 2.02773 0.282648 0
32 168 -8.83023 -8.84259 1.8866 0.279735 0
32 169 -8.84259 -8.84285 2.766 0.277357 0
32 170 -8.84285 -8.85049 2.13947 0.277644 0
32 171 -8.85049 -8.86416 1.96198 0.275703 0
32 172 -8.86416 -8.86854 1.90009 0.275216 0
32 173 -8.86854 -8.88118 1.89695 0.273326 0
32 174 -8.88118 -8.88815 1.7728 0.271259 0
32 175 -8.88815 -8.90071 1.74748 0.270063 0
32 176 -8.90071 -8.90343 2.55481 0.268863 0
32 177 -8.90343 -8.90751 2.74396 0.267954 0
32 178 -8.90751 -8.92004 1.50229 0.26682 0
32 179 -8.92004 -8.92627 1.83543 0.264789 0
32 180 -8.92627 -8.93105 1.66845 0.264219 0
32 181 -8.93105 -8.94283 1.66594 0.261607 0
32 182 -8.94283 -8.9392 11.6379 0.260725 1
32 183 -8.9392 -8.9557 1.87269 0.259541 0
32 184 -8.9557 -8.95469 1.90117 0.258914 1
32 185 -8.95469 -8.96572 1.70136 0.257862 0
32 186 -8.96572 -8.98139 1.55423 0.255488 0
32 187 -8.98139 -8.97845 1.8931 0.255464 1
32 188 -8.97845 -8.98438 1.89209 0.254703 0
32 189 -8.98438 -8.99723 1.64265 0.252752 0
32 190 -8.99723 -9.00064 1.65223 0.252176 0
32 191 -9.00064 -9.00369 1.62109 0.250214 0
32 192 -9.00369 -9.00439 1.7952 0.249819 0
32 193 -9.00439 -9.01457 2.0938 0.248602 0
32 194 -9.01457 -9.02931 1.30768 0.247439 0
32 195 -9.02931 -9.03903 1.92045 0.244354 0
32 196 -9.03903 -9.03585 1.35519 0.24532 1
32 197 -9.03585 -9.03569 1.64631 0.244978 1
32 198 -9.03569 -9.04403 1.48716 0.243848 0
32 199 -9.04403 -9.04501 2.07704 0.242601 0
32 200 -9.04501 -9.05047 3.23456 0.241127 0
33 0 1e+06 -7.99881 8.01447 1 0
33 1 -7.99881 -8.07487 7.74186 0.99108 0
33 2 -8.07487 -8.15285 7.53309 0.98229 0
33 3 -8.15285 -8.23583 7.27085 0.97364 0
33 4 -8.23583 -8.29659 7.04728 0.964876 0
33 5 -8.29659 -8.37256 6.859 0.956776 0
33 6 -8.37256 -8.43956 6.63337 0.948401 0
33 7 -8.43956 -8.50688 6.40069 0.939903 0
33 8 -8.50688 -8.57182 6.25637 0.93189 0
33 9 -8.57182 -8.6275 6.04739 0.923924 0
33 10 -8.6275 -8.69678 5.87664 0.91608 0
33 11 -8.69678 -8.75169 5.66582 0.908304 0
33 12 -8.75169 -8.80895 5.4902 0.900649 0
33 13 -8.80895 -8.85519 5.32099 0.893065 0
33 14 -8.85519 -8.92038 5.19682 0.885838 0
33 15 -8.92038 -8.95898 4.96406 0.878718 0
33 16 -8.95898 -9.01503 4.8633 0.871371 0
33 17 -9.01503 -9.06988 4.71446 0.86452 0
33 18 -9.06988 -9.10893 4.56971 0.857784 0
33 19 -9.10893 -9.15364 4.40098 0.850998 0
33 20 -9.15364 -9.1957 4.28025 0.844192 0
33 21 -9.1957 -9.25473 4.12359 0.837704 0
33 22 -9.25473 -9.3001 4.0095 0.831297 0
33 23 -9.3001 -9.33007 3.89717 0.825191 0
33 24 -9.33007 -9.36234 3.79763 0.818757 0
33 25 -9.36234 -9.39755 3.6679 0.812842 0
33 26 -9.39755 -9.43793 3.54204 0.806852 0
33 27 -9.43793 -9.47931 3.43762 0.800809 0
33 28 -9.47931 -9.50709 3.32363 0.794314 0
33 29 -9.50709 -9.53745 3.22763 0.789672 0
33 30 -9.53745 -9.57568 3.11299 0.783673 0
33 31 -9.57568 -9.60451 3.03106 0.7785 0
33 32 -9.60451 -9.63233 2.92537 0.77309 0
33 33 -9.63233 -9.66313 2.87102 0.767612 0
33 34 -9.66313 -9.68576 2.78996 0.762819 0
33 35 -9.68576 -9.72567 2.6899 0.757495 0
33 36 -9.72567 -9.7412 2.63046 0.752264 0
33 37 -9.7412 -9.76869 2.53717 0.747717 0
33 38 -9.76869 -9.79761 2.45768 0.742603 0
33 39 -9.79761 -9.82734 2.39442 0.737573 0
33 40 -9.82734 -9.84801 2.34097 0.732971 0
33 41 -9.84801 -9.87176 2.26789 0.728503 0
33 42 -9.87176 -9.89308 2.20022 0.724122 0
33 43 -9.89308 -9.91291 2.12924 0.719549 0
33 44 -9.91291 -9.93807 2.06547 0.715319 0
33 45 -9.93807 -9.95802 2.02588 0.710403 0
33 46 -9.95802 -9.97362 1.95424 0.706838 0
33 47 -9.97362 -9.98877 1.92513 0.702851 0
33 48 -9.98877 -10.006 1.88506 0.698807 0
33 49 -10.006 -10.0335 1.81273 0.693913 0
33 50 -10.0335 -10.0465 1.77205 0.690347 0
33 51 -10.0465 -10.0666 1.72819 0.686582 0
33 52 -10.0666 -10.0798 1.68238 0.682814 0
33 53 -10.0798 -10.0987 1.63529 0.679674 0
33 54 -10.0987 -10.1149 1.59981 0.675994 0
33 55 -10.1149 -10.1307 1.54583 0.671876 0
33 56 -10.1307 -10.1444 1.51761 0.668213 0
33 57 -10.1444 -10.1568 1.48819 0.665103 0
33 58 -10.1568 -10.1826 1.44141 0.661596 0
33 59 -10.1826 -10.1878 1.41606 0.658844 0
33 60 -10.1878 -10.2025 1.36997 0.655217 0
33 61 -10.2025 -10.2115 1.33794 0.651282 0
33 62 -10.2115 -10.2274 1.30799 0.648101 0
33 63 -10.2274 -10.2411 1.27324 0.645705 0
33 64 -10.2411 -10.2552 1.25854 0.642407 0
33 65 -10.2552 -10.2677 1.22253 0.638678 0
33 66 -10.2677 -10.2764 1.19775 0.636248 0
33 67 -10.2764 -10.2889 1.1706 0.633106 0
33 68 -10.2889 -10.3011 1.14582 0.630664 0
33 69 -10.3011 -10.3067 1.11884 0.627839 0
33 70 -10.3067 -10.3169 1.1034 0.62547 0
33 71 -10.3169 -10.3269 1.07371 0.622478 0
33 72 -10.3269 -10.3402 1.05822 0.618917 0
33 73 -10.3402 -10.3504 1.02823 0.617159 0
33 74 -10.3504 -10.3597 1.01018 0.613772 0
33 75 -10.3597 -10.3665 0.984847 0.612035 0
33 76 -10.3665 -10.3771 0.973134 0.609417 0
33 77 -10.3771 -10.3859 0.949733 0.606638 0
33 78 -10.3859 -10.3971 0.932762 0.604115 0
33 79 -10.3971 -10.4034 0.912856 0.601594 0
33 80 -10.4034 -10.4101 0.90412 0.599577 0
33 81 -10.4101 -10.4165 0.88869 0.597307 0
33 82 -10.4165 -10.4302 0.86545 0.594783 0
33 83 -10.4302 -10.4356 0.858972 0.592539 0
33 84 -10.4356 -10.4444 0.837825 0.590152 0
33 85 -10.4444 -10.451 0.81996 0.587786 0
33 86 -10.451 -10.4545 0.810796 0.58632 0
33 87 -10.4545 -10.4665 0.793241 0.583806 0
33 88 -10.4665 -10.4663 0.787333 0.581878 1
33 89 -10.4663 -10.4705 0.76448 0.580507 0
33 90 -10.4705 -10.4817 0.769351 0.577861 0
33 91 -10.4817 -10.4933 0.749269 0.575492 0
33 92 -10.4933 -10.5012 0.746782 0.57369 0
33 93 -10.5012 -10.5088 0.725299 0.571389 0
33 94 -10.5088 -10.511 0.724717 0.569096 0
33 95 -10.511 -10.5151 0.710762 0.568087 0
33 96 -10.5151 -10.5163 0.693775 0.56616 0
33 97 -10.5163 -10.5282 0.686457 0.564481 0
33 98 -10.5282 -10.5346 0.682589 0.56183 0
33 99 -10.5346 -10.5367 0.673543 0.561048 0
33 100 -10.5367 -10.5454 0.666358 0.557976 0
33 101 -10.5454 -10.5462 0.661234 0.557211 0
33 102 -10.5462 -10.5558 0.646668 0.554958 0
33 103 -10.5558 -10.5585 0.636854 0.553733 0
33 104 -10.5585 -10.5624 0.628886 0.552428 0
33 105 -10.5624 -10.5709 0.620302 0.550109 0
33 106 -10.5709 -10.5777 0.615411 0.547711 0
33 107 -10.5777 -10.5784 0.612583 0.546998 0
33 108 -10.5784 -10.5814 0.606 0.54546 0
33 109 -10.5814 -10.5887 0.599293 0.543392 0
33 110 -10.5887 -10.5907 0.594205 0.542713 0
33 111 -10.5907 -10.5929 0.586547 0.54098 0
33 112 -10.5929 -10.6004 0.585814 0.538703 0
33 113 -10.6004 -10.6062 0.576814 0.537782 0
33 114 -10.6062 -10.6097 0.566491 0.535965 0
33 115 -10.6097 -10.6142 0.565878 0.534243 0
33 116 -10.6142 -10.6164 0.558432 0.533168 0
33 117 -10.6164 -10.6202 0.555379 0.532015 0
33 118 -10.6202 -10.6265 0.549107 0.530007 0
33 119 -10.6265 -10.6316 0.543569 0.528633 0
33 120 -10.6316 -10.6351 0.546636 0.526947 0
33 121 -10.6351 -10.6383 0.539602 0.525631 0
33 122 -10.6383 -10.6398 0.528428 0.525166 0
33 123 -10.6398 -10.645 0.53163 0.523751 0
33 124 -10.645 -10.6459 0.524792 0.522896 0
33 125 -10.6459 -10.6527 0.524628 0.520824 0
33 126 -10.6527 -10.6523 0.518513 0.519675 1
33 127 -10.6523 -10.6558 0.510668 0.51808 0
33 128 -10.6558 -10.6613 0.51016 0.517509 0
33 129 -10.6613 -10.6674 0.505945 0.515845 0
33 130 -10.6674 -10.6694 0.505456 0.51515 0
33 131 -10.6694 -10.6729 0.499392 0.513173 0
33 132 -10.6729 -10.6758 0.497791 0.512515 0
33 133 -10.6758 -10.6773 0.499704 0.510214 0
33 134 -10.6773 -10.6823 0.493505 0.509658 0
33 135 -10.6823 -10.6818 0.493876 0.508735 1
33 136 -10.6818 -10.6843 0.486412 0.507755 0
33 137 -10.6843 -10.6899 0.486191 0.505853 0
33 138 -10.6899 -10.6922 0.485995 0.505508 0
33 139 -10.6922 -10.6962 0.481573 0.503691 0
33 140 -10.6962 -10.6988 0.482769 0.502797 0
33 141 -10.6988 -10.7026 0.473143 0.501606 0
33 142 -10.7026 -10.7026 0.466736 0.501751 0
33 143 -10.7026 -10.7045 0.470354 0.500275 0
33 144 -10.7045 -10.7094 0.471241 0.498365 0
33 145 -10.7094 -10.709 0.470329 0.497917 1
33 146 -10.709 -10.7144 0.463542 0.496214 0
33 147 -10.7144 -10.7178 0.462798 0.495196 0
33 148 -10.7178 -10.7221 0.458206 0.494145 0
33 149 -10.7221 -10.7233 0.462517 0.493034 0
33 150 -10.7233 -10.7253 0.460813 0.491805 0
33 151 -10.7253 -10.7263 0.456119 0.490994 0
33 152 -10.7263 -10.7312 0.454345 0.489905 0
33 153 -10.7312 -10.7294 0.456675 0.489064 1
33 154 -10.7294 -10.7355 0.449953 0.488193 0
33 155 -10.7355 -10.7341 0.450023 0.487032 1
33 156 -10.7341 -10.7416 0.453847 0.486114 0
33 157 -10.7416 -10.7433 0.441673 0.485279 0
33 158 -10.7433 -10.7414 0.449459 0.484885 1
33 159 -10.7414 -10.7456 0.446816 0.483129 0
33 160 -10.7456 -10.7473 0.447088 0.482079 0
33 161 -10.7473 -10.7501 0.448149 0.480876 0
33 162 -10.7501 -10.7533 0.440715 0.481358 0
33 163 -10.7533 -10.7571 0.437173 0.479454 0
33 164 -10.7571 -10.7547 0.438754 0.478723 1
33 165 -10.7547 -10.7575 0.435073 0.478302 0
33 166 -10.7575 -10.7597 0.441264 0.477199 0
33 167 -10.7597 -10.7597 0.435999 0.476317 1
33 168 -10.7597 -10.765 0.436742 0.473603 0
33 169 -10.765 -10.7645 0.434511 0.475669 1
33 170 -10.7645 -10.767 0.435587 0.474048 0
33 171 -10.767 -10.7661 0.433422 0.473296 1
33 172 -10.7661 -10.7726 0.431388 0.472423 0
33 173 -10.7726 -10.772 0.43337 0.471862 1
33 174 -10.772 -10.7759 0.433598 0.470533 0
33 175 -10.7759 -10.7753 0.430166 0.469635 1
33 176 -10.7753 -10.7789 0.426343 0.46947 0
33 177 -10.7789 -10.7795 0.430353 0.468392 0
33 178 -10.7795 -10.7777 0.426402 0.467567 1
33 179 -10.7777 -10.78 0.426017 0.466835 0
33 180 -10.78 -10.785 0.425866 0.465769 0
33 181 -10.785 -10.7871 0.423654 0.465072 0
33 182 -10.7871 -10.7887 0.42322 0.464478 0
33 183 -10.7887 -10.7881 0.423201 0.463736 1
33 184 -10.7881 -10.7952 0.425239 0.46337 0
33 185 -10.7952 -10.7947 0.423541 0.462845 1
33 186 -10.7947 -10.7927 0.425188 0.463292 1
33 187 -10.7927 -10.7947 0.422071 0.461301 0
33 188 -10.7947 -10.7986 0.42259 0.46037 0
33 189 -10.7986 -10.7975 0.425593 0.459894 1
33 190 -10.7975 -10.7979 0.418498 0.460685 0
33 191 -10.7979 -10.7998 0.425477 0.458657 0
33 192 -10.7998 -10.8017 0.422526 0.458113 0
33 193 -10.8017 -10.8004 0.422534 0.458132 1
33 194 -10.8004 -10.805 0.423745 0.456383 0
33 195 -10.805 -10.8035 0.419434 0.457775 1
33 196 -10.8035 -10.8095 0.421794 0.455078 0
33 197 -10.8095 -10.8083 0.421304 0.455319 1
33 198 -10.8083 -10.8095 0.41694 0.454519 0
33 199 -10.8095 -10.8117 0.421694 0.454588 0
33 200 -10.8117 -10.8139 0.424945 0.452915 0
33 201 -10.8139 -10.8142 0.424966 0.45238 0
33 202 -10.8142 -10.8153 0.421148 0.451989 0
33 203 -10.8153 -10.8153 0.421903 0.451375 0
34 0 1e+06 -1.00803 4.508 1 0
34 1 -1.00803 -1.04359 4.48231 0.992821 0
34 2 -1.04359 -1.0924 4.47059 0.985604 0
34 3 -1.0924 -1.12719 4.44278 0.978375 0
34 4 -1.12719 -1.18255 4.39532 0.971027 0
34 5 -1.18255 -1.22014 4.40923 0.964125 0
34 6 -1.22014 -1.26235 4.43848 0.95661 0
34 7 -1.26235 -1.30972 4.40029 0.949381 0
34 8 -1.30972 -1.35075 4.40317 0.942256 0
34 9 -1.35075 -1.39701 4.38379 0.93481 0
34 10 -1.39701 -1.44267 4.39181 0.927321 0
34 11 -1.44267 -1.49182 4.37717 0.920553 0
34 12 -1.49182 -1.53947 4.39975 0.912685 0
34 13 -1.53947 -1.58074 4.40019 0.905589 0
34 14 -1.58074 -1.61754 4.39644 0.898246 0
34 15 -1.61754 -1.66646 4.37447 0.891181 0
34 16 -1.66646 -1.72057 4.38438 0.883525 0
34 17 -1.72057 -1.76059 4.39036 0.876493 0
34 18 -1.76059 -1.79726 4.42999 0.868769 0
34 19 -1.79726 -1.84435 4.41224 0.861717 0
34 20 -1.84435 -1.88974 4.40167 0.854379 0
34 21 -1.88974 -1.93504 4.42248 0.847516 0
34 22 -1.93504 -1.97996 4.40665 0.839587 0
34 23 -1.97996 -2.0142 4.44332 0.832017 0
34 24 -2.0142 -2.05869 4.45988 0.825014 0
34 25 -2.05869 -2.10392 4.49534 0.817613 0
34 26 -2.10392 -2.15463 4.46471 0.810171 0
34 27 -2.15463 -2.2004 4.46413 0.803166 0
34 28 -2.2004 -2.25087 4.49234 0.795615 0
34 29 -2.25087 -2.28898 4.53079 0.788273 0
34 30 -2.28898 -2.33927 4.56319 0.780613 0
34 31 -2.33927 -2.37362 4.58143 0.774375 0
34 32 -2.37362 -2.41816 4.61697 0.766755 0
34 33 -2.41816 -2.46568 4.62269 0.759153 0
34 34 -2.46568 -2.51419 4.65511 0.751835 0
34 35 -2.51419 -2.55974 4.67257 0.744293 0
34 36 -2.55974 -2.61187 4.70647 0.73723 0
34 37 -2.61187 -2.65685 4.74773 0.730029 0
34 38 -2.65685 -2.70598 4.78892 0.722761 0
34 39 -2.70598 -2.74678 4.82069 0.7153 0
34 40 -2.74678 -2.8034 4.85311 0.708088 0
34 41 -2.8034 -2.85232 4.88792 0.700393 0
34 42 -2.85232 -2.89848 4.87886 0.693933 0
34 43 -2.89848 -2.94392 4.92141 0.686922 0
34 44 -2.94392 -2.99153 4.98375 0.679762 0
34 45 -2.99153 -3.04737 4.97315 0.671647 0
34 46 -3.04737 -3.09244 5.03855 0.665058 0
34 47 -3.09244 -3.14256 5.1422 0.658655 0
34 48 -3.14256 -3.19836 5.13688 0.650317 0
34 49 -3.19836 -3.24839 5.18143 0.643974 0
34 50 -3.24839 -3.29769 5.24234 0.637027 0
34 51 -3.29769 -3.34528 5.27125 0.630123 0
34 52 -3.34528 -3.39614 5.35735 0.622526 0
34 53 -3.39614 -3.45061 5.44902 0.615526 0
34 54 -3.45061 -3.50636 5.43471 0.608742 0
34 55 -3.50636 -3.55855 5.48466 0.601446 0
34 56 -3.55855 -3.61404 5.53627 0.594212 0
34 57 -3.61404 -3.67842 5.58484 0.587426 0
34 58 -3.67842 -3.71827 5.64361 0.581419 0
34 59 -3.71827 -3.7861 5.7058 0.57369 0
34 60 -3.7861 -3.82549 5.7706 0.566643 0
34 61 -3.82549 -3.89067 5.82757 0.559803 0
34 62 -3.89067 -3.94311 5.85213 0.552975 0
34 63 -3.94311 -4.00441 5.88299 0.546087 0
34 64 -4.00441 -4.05019 5.94246 0.540324 0
34 65 -4.05019 -4.11441 6.00209 0.533218 0
34 66 -4.11441 -4.18991 6.05189 0.52551 0
34 67 -4.18991 -4.22277 6.20406 0.520263 0
34 68 -4.22277 -4.29258 6.17536 0.512016 0
34 69 -4.29258 -4.3604 6.23908 0.505378 0
34 70 -4.3604 -4.42025 6.15837 0.499332 0
34 71 -4.42025 -4.46991 6.33581 0.492831 0
34 72 -4.46991 -4.52495 6.39138 0.486645 0
34 73 -4.52495 -4.58847 6.46728 0.479844 0
34 74 -4.58847 -4.65283 6.46983 0.473795 0
34 75 -4.65283 -4.72542 6.44893 0.466908 0
34 76 -4.72542 -4.78206 6.57088 0.461076 0
34 77 -4.78206 -4.83662 6.63543 0.454337 0
34 78 -4.83662 -4.88563 6.74323 0.449145 0
34 79 -4.88563 -4.97588 6.72862 0.441666 0
34 80 -4.97588 -5.02628 6.72834 0.436316 0
34 81 -5.02628 -5.08631 6.99526 0.429732 0
34 82 -5.08631 -5.15547 6.70584 0.424483 0
34 83 -5.15547 -5.21286 6.72425 0.41877 0
34 84 -5.21286 -5.27946 6.95 0.412532 0
34 85 -5.27946 -5.33138 6.94229 0.40692 0
34 86 -5.33138 -5.40914 7.03356 0.400372 0
34 87 -5.40914 -5.43894 7.52757 0.396444 0
34 88 -5.43894 -5.52832 6.98985 0.389891 0
34 89 -5.52832 -5.59277 7.00661 0.384303 0
34 90 -5.59277 -5.64238 7.08302 0.379173 0
34 91 -5.64238 -5.70804 6.93002 0.373645 0
34 92 -5.70804 -5.76074 7.32888 0.368449 0
34 93 -5.76074 -5.82079 6.99684 0.363653 0
34 94 -5.82079 -5.88045 7.16691 0.358747 0
34 95 -5.88045 -5.9412 7.0624 0.353441 0
34 96 -5.9412 -5.9945 7.59416 0.348502 0
34 97 -5.9945 -6.0615 7.73075 0.342823 0
34 98 -6.0615 -6.12323 7.22501 0.338404 0
34 99 -6.12323 -6.17564 7.24817 0.333977 0
34 100 -6.17564 -6.24273 6.95953 0.329207 0
34 101 -6.24273 -6.29495 7.04925 0.32456 0
34 102 -6.29495 -6.34034 7.2549 0.32074 0
34 103 -6.34034 -6.39397 6.96465 0.315077 0
34 104 -6.39397 -6.45509 6.75006 0.311547 0
34 105 -6.45509 -6.50486 7.00039 0.307194 0
34 106 -6.50486 -6.56094 6.68728 0.303261 0
34 107 -6.56094 -6.60808 6.21484 0.299165 0
34 108 -6.60808 -6.66278 6.4313 0.295461 0
34 109 -6.66278 -6.69619 6.95543 0.291095 0
34 110 -6.69619 -6.75366 5.87006 0.287686 0
34 111 -6.75366 -6.78956 5.94775 0.284397 0
34 112 -6.78956 -6.82961 6.8766 0.280574 0
34 113 -6.82961 -6.86295 6.73516 0.277484 0
34 114 -6.86295 -6.9224 6.5258 0.272824 0
34 115 -6.9224 -6.9507 6.98656 0.270455 0
34 116 -6.9507 -7.01442 6.21871 0.266599 0
34 117 -7.01442 -7.03795 6.30219 0.264001 0
34 118 -7.03795 -7.08965 6.088 0.259788 0
34 119 -7.08965 -7.11638 6.04413 0.25744 0
34 120 -7.11638 -7.15567 6.42327 0.254124 0
34 121 -7.15567 -7.19763 4.93269 0.251587 0
34 122 -7.19763 -7.22084 6.23015 0.247909 0
34 123 -7.22084 -7.27247 5.65434 0.245144 0
34 124 -7.27247 -7.2842 6.64554 0.242554 0
34 125 -7.2842 -7.32342 6.50711 0.23977 0
34 126 -7.32342 -7.36115 4.57984 0.23765 0
34 127 -7.36115 -7.37757 8.14465 0.234843 0
34 128 -7.37757 -7.40738 5.40341 0.232559 0
34 129 -7.40738 -7.43124 5.82391 0.230814 0
34 130 -7.43124 -7.48237 4.1436 0.22746 0
34 131 -7.48237 -7.50405 4.37762 0.225447 0
34 132 -7.50405 -7.51477 4.96972 0.223535 0
34 133 -7.51477 -7.53303 6.21638 0.221161 0
34 134 -7.53303 -7.57385 4.99864 0.218627 0
34 135 -7.57385 -7.60122 5.3489 0.216557 0
34 136 -7.60122 -7.62356 5.31725 0.214019 0
34 137 -7.62356 -7.6505 4.15138 0.212122 0
34 138 -7.6505 -7.679 4.09365 0.209524 0
34 139 -7.679 -7.68462 3.98586 0.209076 0
34 140 -7.68462 -7.71184 5.58969 0.205182 0
34 141 -7.71184 -7.73195 3.44652 0.203796 0
34 142 -7.73195 -7.75776 3.15861 0.201777 0
34 143 -7.75776 -7.76964 3.35792 0.200614 0
34 144 -7.76964 -7.78621 4.19599 0.198302 0
34 145 -7.78621 -7.78427 6.54728 0.19776 1
34 146 -7.78427 -7.83156 4.23141 0.194404 0
34 147 -7.83156 -7.84853 4.19903 0.192804 0
34 148 -7.84853 -7.85812 3.9101 0.191701 0
34 149 -7.85812 -7.86918 2.92334 0.190975 0
34 150 -7.86918 -7.904 3.3496 0.187827 0
34 151 -7.904 -7.89941 2.84355 0.187869 1
34 152 -7.89941 -7.91526 3.75909 0.186139 0
34 153 -7.91526 -7.94175 3.61732 0.183449 0
34 154 -7.94175 -7.96629 3.15221 0.181272 0
34 155 -7.96629 -7.97477 3.85287 0.17996 0
34 156 -7.97477 -7.98615 3.35273 0.178813 0
34 157 -7.98615 -8.00929 3.07427 0.177154 0
34 158 -8.00929 -8.01681 3.68609 0.176332 0
34 159 -8.01681 -8.03448 3.52891 0.174619 0
34 160 -8.03448 -8.03652 3.27279 0.174441 0
34 161 -8.03652 -8.04503 4.92864 0.17285 0
34 162 -8.04503 -8.07913 2.15468 0.170214 0
34 163 -8.07913 -8.08297 4.68441 0.168978 0
34 164 -8.08297 -8.10188 2.33933 0.167743 0
34 165 -8.10188 -8.10117 2.78582 0.167039 1
34 166 -8.10117 -8.13547 2.44826 0.164124 0
34 167 -8.13547 -8.12975 3.97926 0.163914 1
34 168 -8.12975 -8.14231 2.10478 0.163428 0
34 169 -8.14231 -8.14931 3.37605 0.162015 0
34 170 -8.14931 -8.17205 2.3259 0.160318 0
34 171 -8.17205 -8.17922 2.53884 0.159701 0
34 172 -8.17922 -8.19588 2.45454 0.157745 0
34 173 -8.19588 -8.20265 3.21922 0.156835 0
34 174 -8.20265 -8.22741 2.94105 0.154655 0
34 175 -8.22741 -8.22212 7.12729 0.154054 1
34 176 -8.22212 -8.24242 2.66555 0.152612 0
34 177 -8.24242 -8.2585 2.35904 0.151824 0
34 178 -8.2585 -8.25634 3.86028 0.151058 1
34 179 -8.25634 -8.2756 2.55818 0.149383 0
34 180 -8.2756 -8.27982 2.63289 0.149073 0
34 181 -8.27982 -8.3065 2.0729 0.147036 0
34 182 -8.3065 -8.30763 2.30415 0.145958 0
34 183 -8.30763 -8.31466 1.94475 0.145442 0
34 184 -8.31466 -8.32534 2.11233 0.144449 0
34 185 -8.32534 -8.32925 12.6042 0.14325 0
34 186 -8.32925 -8.35825 3.22434 0.141476 0
34 187 -8.35825 -8.36364 2.14347 0.140128 0
34 188 -8.36364 -8.36986 1.97307 0.140336 0
34 189 -8.36986 -8.37824 1.77219 0.139474 0
34 190 -8.37824 -8.38297 2.58698 0.138236 0
34 191 -8.38297 -8.40199 2.13911 0.136497 0
34 192 -8.40199 -8.40156 1.84078 0.136728 1
34 193 -8.40156 -8.4058 3.47635 0.135671 0
34 194 -8.4058 -8.42098 3.07204 0.134524 0
34 195 -8.42098 -8.42066 2.89437 0.134376 1
34 196 -8.42066 -8.43888 3.99776 0.13269 0
34 197 -8.43888 -8.44221 2.21458 0.132064 0
34 198 -8.44221 -8.45626 3.38934 0.130782 0
34 199 -8.45626 -8.47336 2.03886 0.129431 0
34 200 -8.47336 -8.46924 6.50281 0.129627 1
35 0 1e+06 -4.99484 6.53348 1 0
35 1 -4.99484 -5.06329 6.37649 0.991465 0
35 2 -5.06329 -5.12237 6.24656 0.983103 0
35 3 -5.12237 -5.17785 6.1511 0.974716 0
35 4 -5.17785 -5.25179 5.97673 0.966455 0
35 5 -5.25179 -5.30566 5.8728 0.95821 0
35 6 -5.30566 -5.36369 5.7549 0.950295 0
35 7 -5.36369 -5.43235 5.63776 0.942028 0
35 8 -5.43235 -5.47619 5.5149 0.934285 0
35 9 -5.47619 -5.54119 5.4032 0.926108 0
35 10 -5.54119 -5.58334 5.32967 0.918366 0
35 11 -5.58334 -5.64104 5.14851 0.910596 0
35 12 -5.64104 -5.69518 5.07644 0.902624 0
35 13 -5.69518 -5.74206 4.9919 0.895114 0
35 14 -5.74206 -5.79588 4.86734 0.887459 0
35 15 -5.79588 -5.83889 4.77988 0.880077 0
35 16 -5.83889 -5.88657 4.70315 0.87282 0
35 17 -5.88657 -5.93315 4.61442 0.865642 0
35 18 -5.93315 -5.97578 4.56163 0.858358 0
35 19 -5.97578 -6.0269 4.50493 0.850875 0
35 20 -6.0269 -6.06411 4.40636 0.843751 0
35 21 -6.06411 -6.11645 4.29024 0.836819 0
35 22 -6.11645 -6.15905 4.22213 0.829719 0
35 23 -6.15905 -6.20092 4.15053 0.823138 0
35 24 -6.20092 -6.24222 4.12256 0.816329 0
35 25 -6.24222 -6.279 4.0606 0.809166 0
35 26 -6.279 -6.31763 3.98361 0.802763 0
35 27 -6.31763 -6.36565 3.97117 0.796195 0
35 28 -6.36565 -6.40296 3.90039 0.789441 0
35 29 -6.40296 -6.44395 3.82879 0.783654 0
35 30 -6.44395 -6.47263 3.79883 0.776759 0
35 31 -6.47263 -6.52394 3.73949 0.770021 0
35 32 -6.52394 -6.54923 3.69038 0.763915 0
35 33 -6.54923 -6.59555 3.64983 0.757722 0
35 34 -6.59555 -6.63104 3.6177 0.751961 0
35 35 -6.63104 -6.66681 3.59748 0.745522 0
35 36 -6.66681 -6.70067 3.55482 0.739409 0
35 37 -6.70067 -6.74102 3.51499 0.733293 0
35 38 -6.74102 -6.76736 3.49706 0.727758 0
35 39 -6.76736 -6.80595 3.45761 0.721529 0
35 40 -6.80595 -6.84322 3.42969 0.715221 0
35 41 -6.84322 -6.88246 3.3936 0.709667 0
35 42 -6.88246 -6.91053 3.38157 0.703998 0
35 43 -6.91053 -6.94142 3.38293 0.698606 0
35 44 -6.94142 -6.97975 3.32634 0.692567 0
35 45 -6.97975 -7.01259 3.33224 0.686802 0
35 46 -7.01259 -7.04551 3.31216 0.68155 0
35 47 -7.04551 -7.07937 3.29697 0.675448 0
35 48 -7.07937 -7.09807 3.27555 0.67076 0
35 49 -7.09807 -7.14022 3.28888 0.665452 0
35 50 -7.14022 -7.171 3.28906 0.659694 0
35 51 -7.171 -7.20396 3.28327 0.654879 0
35 52 -7.20396 -7.23614 3.27581 0.649511 0
35 53 -7.23614 -7.27904 3.24111 0.643916 0
35 54 -7.27904 -7.30861 3.25855 0.638315 0
35 55 -7.30861 -7.3376 3.26479 0.63387 0
35 56 -7.3376 -7.37073 3.24404 0.628975 0
35 57 -7.37073 -7.39845 3.26501 0.623693 0
35 58 -7.39845 -7.43494 3.24106 0.618839 0
35 59 -7.43494 -7.47434 3.27984 0.612719 0
35 60 -7.47434 -7.49716 3.29083 0.608667 0
35 61 -7.49716 -7.53618 3.28483 0.603279 0
35 62 -7.53618 -7.55483 3.3161 0.598606 0
35 63 -7.55483 -7.59014 3.29798 0.593923 0
35 64 -7.59014 -7.62928 3.3538 0.589108 0
35 65 -7.62928 -7.66203 3.36109 0.583875 0
35 66 -7.66203 -7.68723 3.36682 0.579277 0
35 67 -7.68723 -7.72328 3.35949 0.574924 0
35 68 -7.72328 -7.76255 3.35812 0.569307 0
35 69 -7.76255 -7.78905 3.38245 0.565643 0
35 70 -7.78905 -7.82371 3.42812 0.560639 0
35 71 -7.82371 -7.85636 3.36818 0.556836 0
35 72 -7.85636 -7.8889 3.41815 0.551888 0
35 73 -7.8889 -7.9181 3.4445 0.546965 0
35 74 -7.9181 -7.94793 3.48494 0.542833 0
35 75 -7.94793 -7.97767 3.47645 0.539016 0
35 76 -7.97767 -8.02904 3.45322 0.533438 0
35 77 -8.02904 -8.05529 3.53383 0.529535 0
35 78 -8.05529 -8.08579 3.53925 0.525322 0
35 79 -8.08579 -8.12627 3.4481 0.52129 0
35 80 -8.12627 -8.15214 3.53378 0.517188 0
35 81 -8.15214 -8.18471 3.54402 0.512859 0
35 82 -8.18471 -8.21771 3.5694 0.508671 0
35 83 -8.21771 -8.25049 3.56063 0.504948 0
35 84 -8.25049 -8.28208 3.57249 0.500756 0
35 85 -8.28208 -8.31849 3.57369 0.496792 0
35 86 -8.31849 -8.35226 3.67248 0.492738 0
35 87 -8.35226 -8.38465 3.60175 0.488447 0
35 88 -8.38465 -8.41738 3.53675 0.48452 0
35 89 -8.41738 -8.44416 3.67757 0.481806 0
35 90 -8.44416 -8.47855 3.63083 0.477518 0
35 91 -8.47855 -8.51652 3.55059 0.474382 0
35 92 -8.51652 -8.54411 3.65213 0.470355 0
35 93 -8.54411 -8.57758 3.63634 0.467226 0
35 94 -8.57758 -8.60812 3.63199 0.464021 0
35 95 -8.60812 -8.64447 3.55781 0.459882 0
35 96 -8.64447 -8.6674 3.72596 0.45657 0
35 97 -8.6674 -8.70819 3.82623 0.453092 0
35 98 -8.70819 -8.73598 3.81899 0.449631 0
35 99 -8.73598 -8.76979 3.53539 0.446474 0
35 100 -8.76979 -8.79766 3.64918 0.443244 0
35 101 -8.79766 -8.8381 3.39851 0.440061 0
35 102 -8.8381 -8.85263 3.54372 0.437125 0
35 103 -8.85263 -8.87801 3.91953 0.43436 0
35 104 -8.87801 -8.90979 3.65893 0.43141 0
35 105 -8.90979 -8.95007 3.38996 0.427855 0
35 106 -8.95007 -8.9734 3.19627 0.425909 0
35 107 -8.9734 -8.99005 3.45908 0.42268 0
35 108 -8.99005 -9.03299 3.13368 0.4196 0
35 109 -9.03299 -9.04104 3.67711 0.418316 0
35 110 -9.04104 -9.07092 3.28308 0.415856 0
35 111 -9.07092 -9.09792 3.60424 0.412069 0
35 112 -9.09792 -9.12691 3.18634 0.410157 0
35 113 -9.12691 -9.14663 3.58389 0.407874 0
35 114 -9.14663 -9.16763 3.51768 0.405175 0
35 115 -9.16763 -9.19943 3.07422 0.402712 0
35 116 -9.19943 -9.21708 3.32179 0.400406 0
35 117 -9.21708 -9.22847 3.80608 0.398999 0
35 118 -9.22847 -9.2597 2.93121 0.396619 0
35 119 -9.2597 -9.27927 4.3587 0.393955 0
35 120 -9.27927 -9.30059 3.85503 0.39183 0
35 121 -9.30059 -9.32242 2.68472 0.390012 0
35 122 -9.32242 -9.33888 2.866 0.387567 0
35 123 -9.33888 -9.3501 4.27446 0.385169 0
35 124 -9.3501 -9.37683 2.76451 0.384434 0
35 125 -9.37683 -9.40521 2.82751 0.381413 0
35 126 -9.40521 -9.41773 2.36981 0.380494 0
35 127 -9.41773 -9.42435 2.89931 0.378773 0
35 128 -9.42435 -9.44263 3.2107 0.376169 0
35 129 -9.44263 -9.45534 3.2444 0.374687 0
35 130 -9.45534 -9.47845 2.62173 0.373794 0
35 131 -9.47845 -9.48693 2.60671 0.37155 0
35 132 -9.48693 -9.50464 2.44838 0.369152 0
35 133 -9.50464 -9.50951 2.7062 0.368156 0
35 134 -9.50951 -9.52302 3.57918 0.366712 0
35 135 -9.52302 -9.53319 3.9887 0.365106 0
35 136 -9.53319 -9.55604 2.97309 0.363533 0
35 137 -9.55604 -9.56263 2.06324 0.362065 0
35 138 -9.56263 -9.5703 3.72239 0.360593 0
35 139 -9.5703 -9.58352 5.6779 0.359123 0
35 140 -9.58352 -9.59131 2.07407 0.358999 0
35 141 -9.59131 -9.60557 3.67876 0.356967 0
35 142 -9.60557 -9.6146 1.4948 0.355565 0
35 143 -9.6146 -9.62122 2.96648 0.354214 0
35 144 -9.62122 -9.62997 2.24474 0.353399 0
35 145 -9.62997 -9.63428 1.48594 0.352351 0
35 146 -9.63428 -9.65002 1.03079 0.35033 0
35 147 -9.65002 -9.6509 8.13415 0.349477 0
35 148 -9.6509 -9.65782 1.33005 0.348912 0
35 149 -9.65782 -9.67696 0.983576 0.347153 0
35 150 -9.67696 -9.6772 0.940968 0.346261 0
35 151 -9.6772 -9.681 1.38908 0.344812 0
35 152 -9.681 -9.68753 1.35175 0.343936 0
35 153 -9.68753 -9.68949 1.68792 0.342569 0
35 154 -9.68949 -9.70168 0.923116 0.341769 0
35 155 -9.70168 -9.70766 0.838426 0.341072 0
35 156 -9.70766 -9.71669 2.10916 0.339385 0
35 157 -9.71669 -9.71367 0.842886 0.33926 1
35 158 -9.71367 -9.72006 0.707359 0.339015 0
35 159 -9.72006 -9.71901 1.16336 0.337944 1
35 160 -9.71901 -9.72806 0.689371 0.336839 0
35 161 -9.72806 -9.72833 0.778919 0.336474 0
35 162 -9.72833 -9.7303 1.0171 0.335745 0
35 163 -9.7303 -9.73549 1.21708 0.334443 0
35 164 -9.73549 -9.74515 0.638832 0.332869 0
35 165 -9.74515 -9.74836 1.14892 0.33205 0
35 166 -9.74836 -9.75102 0.678218 0.331917 0
35 167 -9.75102 -9.75528 0.599359 0.330872 0
35 168 -9.75528 -9.75693 0.605301 0.32988 0
35 169 -9.75693 -9.75444 1.25041 0.329671 1
35 170 -9.75444 -9.76514 0.772281 0.328084 0
35 171 -9.76514 -9.76839 0.61559 0.327159 0
35 172 -9.76839 -9.76709 1.64597 0.327149 1
35 173 -9.76709 -9.77274 0.609995 0.326005 0
35 174 -9.77274 -9.77208 0.589878 0.325276 1
35 175 -9.77208 -9.77805 0.581622 0.325193 0
35 176 -9.77805 -9.78266 0.634079 0.323465 0
35 177 -9.78266 -9.79089 0.676403 0.322415 0
35 178 -9.79089 -9.79221 0.590997 0.320389 0
35 179 -9.79221 -9.79776 0.803633 0.319987 0
35 180 -9.79776 -9.80052 0.547614 0.319732 0
35 181 -9.80052 -9.79808 1.25874 0.31816 1
35 182 -9.79808 -9.80753 0.575084 0.318013 0
35 183 -9.80753 -9.80508 0.556825 0.316921 1
35 184 -9.80508 -9.80896 0.535735 0.316629 0
35 185 -9.80896 -9.81324 0.548632 0.315614 0
35 186 -9.81324 -9.81441 0.532283 0.315487 0
35 187 -9.81441 -9.82081 0.538741 0.313163 0
35 188 -9.82081 -9.82053 0.538192 0.313705 1
35 189 -9.82053 -9.82323 0.549448 0.312757 0
35 190 -9.82323 -9.82235 0.590925 0.312797 1
35 191 -9.82235 -9.8244 0.523325 0.312249 0
35 192 -9.8244 -9.83242 0.554106 0.309452 0
35 193 -9.83242 -9.83036 0.53032 0.310226 1
35 194 -9.83036 -9.8235 10.638 0.309189 1
35 195 -9.8235 -9.84135 0.512882 0.308078 0
35 196 -9.84135 -9.84023 0.62601 0.308017 1
35 197 -9.84023 -9.84225 0.512058 0.307153 0
35 198 -9.84225 -9.84845 0.508462 0.305349 0
35 199 -9.84845 -9.85215 0.508246 0.305358 0
35 200 -9.85215 -9.85266 0.509946 0.304106 0
35 201 -9.85266 -9.85087 0.505646 0.304741 1
35 202 -9.85087 -9.84871 0.506472 0.304049 1
35 203 -9.84871 -9.85286 0.503398 0.303045 0
36 0 1e+06 -3.00831 5.55141 1 0
36 1 -3.00831 -3.05648 5.45315 0.992106 0
36 2 -3.05648 -3.11203 5.3325 0.98436 0
36 3 -3.11203 -3.16175 5.26804 0.97655 0
36 4 -3.16175 -3.20639 5.17542 0.969044 0
36 5 -3.20639 -3.25686 5.07082 0.961276 0
36 6 -3.25686 -3.31045 5.02438 0.953392 0
36 7 -3.31045 -3.36383 4.90064 0.946021 0
36 8 -3.36383 -3.4139 4.86492 0.938286 0
36 9 -3.4139 -3.47237 4.81365 0.930689 0
36 10 -3.47237 -3.50895 4.74033 0.92338 0
36 11 -3.50895 -3.56222 4.63529 0.915976 0
36 12 -3.56222 -3.60085 4.58869 0.908541 0
36 13 -3.60085 -3.65227 4.53373 0.900969 0
36 14 -3.65227 -3.7005 4.4636 0.893707 0
36 15 -3.7005 -3.74952 4.39155 0.886847 0
36 16 -3.74952 -3.78036 4.36355 0.879566 0
36 17 -3.78036 -3.82606 4.32795 0.872289 0
36 18 -3.82606 -3.86091 4.28503 0.865248 0
36 19 -3.86091 -3.91708 4.20036 0.857663 0
36 20 -3.91708 -3.95256 4.17386 0.851477 0
36 21 -3.95256 -4.00128 4.06895 0.844374 0
36 22 -4.00128 -4.03765 4.08783 0.836896 0
36 23 -4.03765 -4.08833 4.00322 0.830459 0
36 24 -4.08833 -4.11107 3.98864 0.823678 0
36 25 -4.11107 -4.15834 3.95098 0.817165 0
36 26 -4.15834 -4.18826 3.90575 0.810026 0
36 27 -4.18826 -4.23888 3.8653 0.80354 0
36 28 -4.23888 -4.27636 3.81102 0.797081 0
36 29 -4.27636 -4.31798 3.838 0.790804 0
36 30 -4.31798 -4.35527 3.79336 0.783595 0
36 31 -4.35527 -4.38688 3.75765 0.777175 0
36 32 -4.38688 -4.42813 3.74746 0.77061 0
36 33 -4.42813 -4.46747 3.71421 0.764837 0
36 34 -4.46747 -4.51179 3.68506 0.757568 0
36 35 -4.51179 -4.54022 3.67741 0.751915 0
36 36 -4.54022 -4.57018 3.69148 0.745724 0
36 37 -4.57018 -4.61707 3.65377 0.739489 0
36 38 -4.61707 -4.65379 3.64711 0.732704 0
36 39 -4.65379 -4.68426 3.65571 0.727061 0
36 40 -4.68426 -4.71564 3.62919 0.720575 0
36 41 -4.71564 -4.74929 3.61937 0.714818 0
36 42 -4.74929 -4.79773 3.60108 0.708226 0
36 43 -4.79773 -4.82573 3.60517 0.702818 0
36 44 -4.82573 -4.85649 3.61565 0.697189 0
36 45 -4.85649 -4.89754 3.60673 0.690999 0
36 46 -4.89754 -4.93268 3.61033 0.685032 0
36 47 -4.93268 -4.97096 3.60967 0.678606 0
36 48 -4.97096 -5.00191 3.59203 0.672865 0
36 49 -5.00191 -5.0501 3.59729 0.667197 0
36 50 -5.0501 -5.07857 3.60612 0.661561 0
36 51 -5.07857 -5.11822 3.62416 0.655714 0
36 52 -5.11822 -5.14882 3.63772 0.649909 0
36 53 -5.14882 -5.17859 3.66883 0.644688 0
36 54 -5.17859 -5.2135 3.6887 0.639042 0
36 55 -5.2135 -5.25277 3.68702 0.63288 0
36 56 -5.25277 -5.29028 3.71359 0.627414 0
36 57 -5.29028 -5.32445 3.72806 0.622118 0
36 58 -5.32445 -5.36457 3.73175 0.616411 0
36 59 -5.36457 -5.40207 3.76719 0.610803 0
36 60 -5.40207 -5.43919 3.77323 0.605596 0
36 61 -5.43919 -5.48097 3.77147 0.599806 0
36 62 -5.48097 -5.50981 3.81478 0.594474 0
36 63 -5.50981 -5.53925 3.82142 0.589316 0
36 64 -5.53925 -5.58919 3.83403 0.584352 0
36 65 -5.58919 -5.63338 3.85218 0.578321 0
36 66 -5.63338 -5.65924 3.90746 0.573609 0
36 67 -5.65924 -5.69299 3.95337 0.56812 0
36 68 -5.69299 -5.73237 3.98824 0.562544 0
36 69 -5.73237 -5.77051 3.97964 0.557851 0
36 70 -5.77051 -5.81425 3.99419 0.552375 0
36 71 -5.81425 -5.84741 4.06735 0.547295 0
36 72 -5.84741 -5.88354 4.05194 0.542507 0
36 73 -5.88354 -5.926 4.09969 0.537335 0
36 74 -5.926 -5.96213 4.15545 0.53169 0
36 75 -5.96213 -6.00693 4.16484 0.526889 0
36 76 -6.00693 -6.05093 4.17031 0.521489 0
36 77 -6.05093 -6.08422 4.18824 0.516974 0
36 78 -6.08422 -6.11614 4.23535 0.512472 0
36 79 -6.11614 -6.15701 4.271 0.507439 0
36 80 -6.15701 -6.202 4.31929 0.502551 0
36 81 -6.202 -6.23829 4.3476 0.497835 0
36 82 -6.23829 -6.27891 4.28764 0.492851 0
36 83 -6.27891 -6.32964 4.32031 0.488359 0
36 84 -6.32964 -6.35738 4.36058 0.48416 0
36 85 -6.35738 -6.40861 4.39245 0.478826 0
36 86 -6.40861 -6.44078 4.45272 0.474637 0
36 87 -6.44078 -6.48541 4.45711 0.470017 0
36 88 -6.48541 -6.52078 4.43544 0.465392 0
36 89 -6.52078 -6.57336 4.4366 0.461154 0
36 90 -6.57336 -6.60814 4.61434 0.45627 0
36 91 -6.60814 -6.6465 4.55225 0.452218 0
36 92 -6.6465 -6.67945 4.55589 0.448298 0
36 93 -6.67945 -6.72608 4.71397 0.44368 0
36 94 -6.72608 -6.76467 4.61952 0.43955 0
36 95 -6.76467 -6.80162 4.73058 0.436196 0
36 96 -6.80162 -6.83711 4.70776 0.430954 0
36 97 -6.83711 -6.88077 4.61072 0.427314 0
36 98 -6.88077 -6.91747 4.86798 0.423841 0
36 99 -6.91747 -6.95533 4.65117 0.419911 0
36 100 -6.95533 -6.99272 4.5781 0.416122 0
36 101 -6.99272 -7.03405 4.65697 0.412366 0
36 102 -7.03405 -7.07512 4.57443 0.408167 0
36 103 -7.07512 -7.10544 4.80828 0.404054 0
36 104 -7.10544 -7.1505 4.84156 0.400544 0
36 105 -7.1505 -7.18157 4.49238 0.396883 0
36 106 -7.18157 -7.20982 4.48148 0.39384 0
36 107 -7.20982 -7.25404 4.47004 0.390532 0
36 108 -7.25404 -7.29444 4.59924 0.386838 0
36 109 -7.29444 -7.32465 4.54273 0.382847 0
36 110 -7.32465 -7.34882 4.56253 0.380502 0
36 111 -7.34882 -7.38658 4.39232 0.377501 0
36 112 -7.38658 -7.40535 4.83375 0.37434 0
36 113 -7.40535 -7.44163 5.29874 0.369713 0
36 114 -7.44163 -7.48193 7.82944 0.367222 0
36 115 -7.48193 -7.50601 4.87164 0.364456 0
36 116 -7.50601 -7.53255 4.52887 0.361921 0
36 117 -7.53255 -7.55961 4.15906 0.359831 0
36 118 -7.55961 -7.60089 4.46703 0.35547 0
36 119 -7.60089 -7.62408 4.3325 0.352715 0
36 120 -7.62408 -7.66236 4.25409 0.350029 0
36 121 -7.66236 -7.67904 4.18447 0.347357 0
36 122 -7.67904 -7.703 5.82303 0.344915 0
36 123 -7.703 -7.73335 3.89689 0.342917 0
36 124 -7.73335 -7.76262 3.73719 0.3387 0
36 125 -7.76262 -7.78639 3.89495 0.336206 0
36 126 -7.78639 -7.80788 3.41484 0.334144 0
36 127 -7.80788 -7.82749 3.93603 0.332216 0
36 128 -7.82749 -7.84888 3.93201 0.329477 0
36 129 -7.84888 -7.87317 6.14907 0.327439 0
36 130 -7.87317 -7.88528 4.02726 0.325491 0
36 131 -7.88528 -7.90629 3.77101 0.322894 0
36 132 -7.90629 -7.94858 3.08358 0.319447 0
36 133 -7.94858 -7.96142 2.92362 0.317932 0
36 134 -7.96142 -7.98189 2.72258 0.316136 0
36 135 -7.98189 -8.01049 2.50237 0.312496 0
36 136 -8.01049 -8.01803 3.73458 0.311127 0
36 137 -8.01803 -8.03449 7.32883 0.309052 0
36 138 -8.03449 -8.05401 2.59004 0.306621 0
36 139 -8.05401 -8.08723 2.56196 0.303854 0
36 140 -8.08723 -8.09469 3.02727 0.301898 0
36 141 -8.09469 -8.10652 2.35652 0.300913 0
36 142 -8.10652 -8.12829 3.04107 0.298855 0
36 143 -8.12829 -8.13163 2.44618 0.297979 0
36 144 -8.13163 -8.15173 4.42341 0.294796 0
36 145 -8.15173 -8.17723 2.35068 0.292953 0
36 146 -8.17723 -8.18721 2.36331 0.291024 0
36 147 -8.18721 -8.19971 3.69065 0.289205 0
36 148 -8.19971 -8.21382 2.573 0.287519 0
36 149 -8.21382 -8.2256 2.22349 0.286131 0
36 150 -8.2256 -8.23913 4.17091 0.284248 0
36 151 -8.23913 -8.25142 2.23317 0.282737 0
36 152 -8.25142 -8.2683 2.80123 0.279871 0
36 153 -8.2683 -8.28883 1.91984 0.278875 0
36 154 -8.28883 -8.29168 3.05329 0.277531 0
36 155 -8.29168 -8.31803 2.05138 0.274536 0
36 156 -8.31803 -8.32434 2.05256 0.272514 0
36 157 -8.32434 -8.34351 2.18167 0.271701 0
36 158 -8.34351 -8.34694 2.71348 0.270199 0
36 159 -8.34694 -8.36457 1.77811 0.267879 0
36 160 -8.36457 -8.36849 2.16067 0.267165 0
36 161 -8.36849 -8.38129 2.49207 0.264975 0
36 162 -8.38129 -8.39584 1.87706 0.264162 0
36 163 -8.39584 -8.40941 2.5107 0.261976 0
36 164 -8.40941 -8.42233 1.97179 0.260569 0
36 165 -8.42233 -8.42608 2.64164 0.259173 0
36 166 -8.42608 -8.4434 1.89508 0.257198 0
36 167 -8.4434 -8.45012 1.64166 0.256604 0
36 168 -8.45012 -8.46117 1.92124 0.25468 0
36 169 -8.46117 -8.46964 2.15882 0.252913 0
36 170 -8.46964 -8.48363 2.02018 0.250675 0
36 171 -8.48363 -8.48893 3.75511 0.250082 0
36 172 -8.48893 -8.50785 1.68125 0.248449 0
36 173 -8.50785 -8.5138 1.58376 0.24772 0
36 174 -8.5138 -8.51046 12.7776 0.246551 1
36 175 -8.51046 -8.53608 1.8725 0.244104 0
36 176 -8.53608 -8.55055 2.0625 0.242066 0
36 177 -8.55055 -8.55591 1.71764 0.241262 0
36 178 -8.55591 -8.56771 2.49276 0.239637 0
36 179 -8.56771 -8.57169 1.67915 0.23853 0
36 180 -8.57169 -8.58269 1.88219 0.236157 0
36 181 -8.58269 -8.58271 1.75171 0.23694 0
36 182 -8.58271 -8.59187 1.65862 0.235623 0
36 183 -8.59187 -8.61295 1.5369 0.233284 0
36 184 -8.61295 -8.61284 1.73066 0.232458 1
36 185 -8.61284 -8.61643 2.28902 0.231052 0
36 186 -8.61643 -8.62079 3.50256 0.231167 0
36 187 -8.62079 -8.64474 2.01713 0.227361 0
36 188 -8.64474 -8.64708 1.59097 0.227401 0
36 189 -8.64708 -8.65776 1.71275 0.226065 0
36 190 -8.65776 -8.66063 1.96928 0.224858 0
36 191 -8.66063 -8.67002 1.8289 0.223819 0
36 192 -8.67002 -8.67832 1.5428 0.223099 0
36 193 -8.67832 -8.69056 1.57184 0.221137 0
36 194 -8.69056 -8.69945 1.48774 0.219861 0
36 195 -8.69945 -8.70234 1.87662 0.219085 0
36 196 -8.70234 -8.7093 1.51125 0.217368 0
36 197 -8.7093 -8.71649 1.77517 0.216181 0
36 198 -8.71649 -8.73126 1.39511 0.214012 0
36 199 -8.73126 -8.73883 1.41533 0.213956 0
36 200 -8.73883 -8.74431 1.64907 0.213492 0
37 0 1e+06 0.00675625 4.00581 1 0
37 1 0.00675625 -0.0473831 4.02966 0.993321 0
37 2 -0.0473831 -0.0764791 4.04671 0.986514 0
37 3 -0.0764791 -0.116798 4.07821 0.979669 0
37 4 -0.116798 -0.162303 4.1327 0.972843 0
37 5 -0.162303 -0.201829 4.16344 0.966091 0
37 6 -0.201829 -0.242191 4.1871 0.959114 0
37 7 -0.242191 -0.279985 4.21119 0.951957 0
37 8 -0.279985 -0.322736 4.26315 0.945191 0
37 9 -0.322736 -0.374777 4.29349 0.937913 0
37 10 -0.374777 -0.411871 4.33007 0.930955 0
37 11 -0.411871 -0.463535 4.34088 0.9238 0
37 12 -0.463535 -0.504576 4.39979 0.916667 0
37 13 -0.504576 -0.543912 4.40758 0.90933 0
37 14 -0.543912 -0.588431 4.46781 0.902153 0
37 15 -0.588431 -0.63677 4.50201 0.894761 0
37 16 -0.63677 -0.684925 4.5256 0.887202 0
37 17 -0.684925 -0.721018 4.58543 0.880207 0
37 18 -0.721018 -0.777422 4.62593 0.87231 0
37 19 -0.777422 -0.808594 4.66915 0.865216 0
37 20 -0.808594 -0.860112 4.69941 0.857467 0
37 21 -0.860112 -0.896846 4.75071 0.850223 0
37 22 -0.896846 -0.950248 4.76218 0.842568 0
37 23 -0.950248 -1.00351 4.82048 0.835189 0
37 24 -1.00351 -1.03612 4.86798 0.827775 0
37 25 -1.03612 -1.1097 4.88236 0.82015 0
37 26 -1.1097 -1.15044 4.92839 0.812234 0
37 27 -1.15044 -1.20316 4.97802 0.804705 0
37 28 -1.20316 -1.23862 5.05186 0.797524 0
37 29 -1.23862 -1.31077 5.05603 0.789308 0
37 30 -1.31077 -1.34409 5.117 0.782026 0
37 31 -1.34409 -1.39472 5.17576 0.774112 0
37 32 -1.39472 -1.4582 5.21801 0.766232 0
37 33 -1.4582 -1.51229 5.282 0.758184 0
37 34 -1.51229 -1.56109 5.30216 0.750345 0
37 35 -1.56109 -1.62212 5.31171 0.743397 0
37 36 -1.62212 -1.66318 5.37685 0.735486 0
37 37 -1.66318 -1.71215 5.41547 0.727532 0
37 38 -1.71215 -1.76723 5.46062 0.719932 0
37 39 -1.76723 -1.83948 5.52774 0.711681 0
37 40 -1.83948 -1.88864 5.55035 0.704052 0
37 41 -1.88864 -1.93028 5.64265 0.696568 0
37 42 -1.93028 -1.99482 5.67446 0.688688 0
37 43 -1.99482 -2.05315 5.71111 0.681424 0
37 44 -2.05315 -2.11119 5.7821 0.671844 0
37 45 -2.11119 -2.16441 5.81672 0.664803 0
37 46 -2.16441 -2.22337 5.86757 0.656605 0
37 47 -2.22337 -2.27337 5.93406 0.650239 0
37 48 -2.27337 -2.33893 6.0107 0.641928 0
37 49 -2.33893 -2.39288 6.0189 0.634111 0
37 50 -2.39288 -2.46158 6.11168 0.626358 0
37 51 -2.46158 -2.50255 6.14709 0.618779 0
37 52 -2.50255 -2.58056 6.20787 0.611265 0
37 53 -2.58056 -2.63373 6.30003 0.603336 0
37 54 -2.63373 -2.70598 6.32654 0.59561 0
37 55 -2.70598 -2.76469 6.3801 0.587673 0
37 56 -2.76469 -2.82807 6.38693 0.580564 0
37 57 -2.82807 -2.89989 6.4682 0.572507 0
37 58 -2.89989 -2.95061 6.50634 0.565321 0
37 59 -2.95061 -3.02102 6.59988 0.557069 0
37 60 -3.02102 -3.07731 6.61736 0.549919 0
37 61 -3.07731 -3.15058 6.66883 0.542351 0
37 62 -3.15058 -3.22271 6.66739 0.535174 0
37 63 -3.22271 -3.28086 6.90053 0.526817 0
37 64 -3.28086 -3.34601 6.8457 0.520102 0
37 65 -3.34601 -3.41527 6.92584 0.51199 0
37 66 -3.41527 -3.48246 6.95434 0.504916 0
37 67 -3.48246 -3.54726 7.04718 0.498089 0
37 68 -3.54726 -3.61074 7.14515 0.490113 0
37 69 -3.61074 -3.67403 7.21164 0.483038 0
37 70 -3.67403 -3.73829 7.2244 0.476264 0
37 71 -3.73829 -3.82375 7.33591 0.468541 0
37 72 -3.82375 -3.88182 7.2628 0.4623 0
37 73 -3.88182 -3.96734 7.32395 0.454159 0
37 74 -3.96734 -4.01186 7.55119 0.448356 0
37 75 -4.01186 -4.09579 7.46135 0.440863 0
37 76 -4.09579 -4.17044 7.52151 0.433864 0
37 77 -4.17044 -4.23954 7.57711 0.426547 0
37 78 -4.23954 -4.31972 7.65976 0.419599 0
37 79 -4.31972 -4.37689 7.76598 0.413608 0
37 80 -4.37689 -4.44923 7.78632 0.406728 0
37 81 -4.44923 -4.5288 7.74231 0.399655 0
37 82 -4.5288 -4.59437 7.82516 0.393648 0
37 83 -4.59437 -4.68503 7.69489 0.386567 0
37 84 -4.68503 -4.73128 8.13887 0.380502 0
37 85 -4.73128 -4.80329 7.99513 0.374386 0
37 86 -4.80329 -4.8657 8.21546 0.368322 0
37 87 -4.8657 -4.94834 8.16378 0.360667 0
37 88 -4.94834 -5.02656 8.16984 0.355163 0
37 89 -5.02656 -5.08798 8.19428 0.348719 0
37 90 -5.08798 -5.14995 8.32131 0.343218 0
37 91 -5.14995 -5.2264 8.2177 0.337006 0
37 92 -5.2264 -5.30945 8.21796 0.33094 0
37 93 -5.30945 -5.37243 8.08632 0.325523 0
37 94 -5.37243 -5.42986 7.93468 0.320544 0
37 95 -5.42986 -5.49554 8.25745 0.31481 0
37 96 -5.49554 -5.56649 9.07462 0.307494 0
37 97 -5.56649 -5.65168 8.3238 0.302622 0
37 98 -5.65168 -5.69889 8.58245 0.297828 0
37 99 -5.69889 -5.78188 7.76724 0.292384 0
37 100 -5.78188 -5.82354 8.07234 0.287825 0
37 101 -5.82354 -5.89304 8.54998 0.282463 0
37 102 -5.89304 -5.95201 8.90616 0.277089 0
37 103 -5.95201 -6.0363 8.15761 0.271573 0
37 104 -6.0363 -6.09152 7.47037 0.267243 0
37 105 -6.09152 -6.14508 9.11791 0.26193 0
37 106 -6.14508 -6.22104 8.18771 0.257074 0
37 107 -6.22104 -6.25091 8.98485 0.253585 0
37 108 -6.25091 -6.32812 8.03569 0.24799 0
37 109 -6.32812 -6.36118 9.13586 0.244455 0
37 110 -6.36118 -6.43563 9.01534 0.239085 0
37 111 -6.43563 -6.48396 9.57156 0.235133 0
37 112 -6.48396 -6.53942 10.4838 0.230935 0
37 113 -6.53942 -6.60736 8.08192 0.226574 0
37 114 -6.60736 -6.65912 7.94257 0.22271 0
37 115 -6.65912 -6.6999 7.39112 0.219212 0
37 116 -6.6999 -6.75079 7.15009 0.215206 0
37 117 -6.75079 -6.80348 7.08874 0.211657 0
37 118 -6.80348 -6.84474 8.65809 0.207355 0
37 119 -6.84474 -6.88714 7.8181 0.2052 0
37 120 -6.88714 -6.96079 9.13167 0.199701 0
37 121 -6.96079 -6.95945 8.53623 0.198567 1
37 122 -6.95945 -7.02266 7.00953 0.195101 0
37 123 -7.02266 -7.06524 7.84702 0.191002 0
37 124 -7.06524 -7.09138 9.69546 0.188764 0
37 125 -7.09138 -7.13493 6.57212 0.18562 0
37 126 -7.13493 -7.16438 7.06676 0.183437 0
37 127 -7.16438 -7.18832 14.3666 0.180208 0
37 128 -7.18832 -7.25055 6.56791 0.176729 0
37 129 -7.25055 -7.29726 6.53299 0.173941 0
37 130 -7.29726 -7.31438 7.4405 0.172107 0
37 131 -7.31438 -7.33503 7.67432 0.170109 0
37 132 -7.33503 -7.37695 7.00287 0.167461 0
37 133 -7.37695 -7.413 8.02712 0.163845 0
37 134 -7.413 -7.44109 7.80003 0.162415 0
37 135 -7.44109 -7.46201 9.21383 0.160261 0
37 136 -7.46201 -7.50125 6.18016 0.157763 0
37 137 -7.50125 -7.51665 5.47642 0.156143 0
37 138 -7.51665 -7.56249 6.50952 0.152646 0
37 139 -7.56249 -7.57426 4.8555 0.15202 0
37 140 -7.57426 -7.61421 6.21294 0.148797 0
37 141 -7.61421 -7.62432 4.57445 0.148023 0
37 142 -7.62432 -7.63625 19.1812 0.146548 0
37 143 -7.63625 -7.67143 4.72625 0.144313 0
37 144 -7.67143 -7.68098 10.744 0.142938 0
37 145 -7.68098 -7.69838 4.33674 0.141496 0
37 146 -7.69838 -7.73774 6.64858 0.139108 0
37 147 -7.73774 -7.7579 3.79492 0.13745 0
37 148 -7.7579 -7.7733 5.81315 0.135544 0
37 149 -7.7733 -7.80371 5.02645 0.13368 0
37 150 -7.80371 -7.81732 8.47159 0.133124 0
37 151 -7.81732 -7.83966 4.24958 0.131207 0
37 152 -7.83966 -7.83431 22.2434 0.12958 1
37 153 -7.83431 -7.88932 5.61509 0.127331 0
37 154 -7.88932 -7.89187 3.61248 0.126973 0
37 155 -7.89187 -7.92525 3.62028 0.124378 0
37 156 -7.92525 -7.93517 4.37622 0.123853 0
37 157 -7.93517 -7.93111 4.05595 0.123485 1
37 158 -7.93111 -7.96544 2.96401 0.121622 0
37 159 -7.96544 -7.97118 4.54597 0.120599 0
37 160 -7.97118 -8.00492 3.3918 0.118361 0
37 161 -8.00492 -8.01544 3.60921 0.117454 0
37 162 -8.01544 -8.03053 3.41936 0.11581 0
37 163 -8.03053 -8.03201 3.57403 0.115741 0
37 164 -8.03201 -8.04166 4.754 0.114969 0
37 165 -8.04166 -8.07225 3.5984 0.113104 0
37 166 -8.07225 -8.08224 2.71361 0.112297 0
37 167 -8.08224 -8.09376 8.36932 0.111089 0
37 168 -8.09376 -8.11018 3.52544 0.110262 0
37 169 -8.11018 -8.11152 3.39228 0.109353 0
37 170 -8.11152 -8.12478 4.43968 0.108505 0
37 171 -8.12478 -8.13796 2.56235 0.107435 0
37 172 -8.13796 -8.15433 2.82173 0.106374 0
37 173 -8.15433 -8.15792 4.15659 0.105479 0
37 174 -8.15792 -8.18206 2.84218 0.103894 0
37 175 -8.18206 -8.18873 3.22643 0.10335 0
37 176 -8.18873 -8.19814 5.4437 0.102637 0
37 177 -8.19814 -8.2355 3.51806 0.100047 0
37 178 -8.2355 -8.24366 2.52609 0.0994897 0
37 179 -8.24366 -8.24284 2.59843 0.0997089 1
37 180 -8.24284 -8.24481 2.62554 0.100169 0
37 181 -8.24481 -8.2418 4.94799 0.09871 1
37 182 -8.2418 -8.25357 3.04352 0.0986861 0
37 183 -8.25357 -8.27462 2.77089 0.0966205 0
37 184 -8.27462 -8.28864 2.26566 0.0960152 0
37 185 -8.28864 -8.2834 2.79223 0.0958206 1
37 186 -8.2834 -8.30118 3.07932 0.0945666 0
37 187 -8.30118 -8.30264 2.92365 0.0943197 0
37 188 -8.30264 -8.30811 3.32182 0.0937616 0
37 189 -8.30811 -8.31928 8.34925 0.0926135 0
37 190 -8.31928 -8.33926 4.32421 0.0910687 0
37 191 -8.33926 -8.3505 2.41054 0.0908379 0
37 192 -8.3505 -8.35513 3.93729 0.0901282 0
37 193 -8.35513 -8.3605 4.25372 0.0893598 0
37 194 -8.3605 -8.37878 2.6273 0.0884965 0
37 195 -8.37878 -8.38599 1.92813 0.0883393 0
37 196 -8.38599 -8.36972 65.83 0.0877416 1
37 197 -8.36972 -8.40794 2.06324 0.0862618 0
37 198 -8.40794 -8.40906 2.5227 0.0856864 0
37 199 -8.40906 -8.42823 1.93321 0.084423 0
37 200 -8.42823 -8.43778 2.57614 0.0835539 0
37 201 -8.43778 -8.43769 1.99873 0.0836631 1
38 0 1e+06 -2.99008 5.53008 1 0
38 1 -2.99008 -3.04697 5.4315 0.99206 0
38 2 -3.04697 -3.11334 5.40748 0.984147 0
38 3 -3.11334 -3.16585 5.34148 0.976187 0
38 4 -3.16585 -3.21338 5.2765 0.968345 0
38 5 -3.21338 -3.27015 5.2342 0.960572 0
38 6 -3.27015 -3.32313 5.15937 0.95262 0
38 7 -3.32313 -3.36618 5.1338 0.945056 0
38 8 -3.36618 -3.42252 5.08748 0.936929 0
38 9 -3.42252 -3.4682 5.06593 0.929421 0
38 10 -3.4682 -3.52816 5.00943 0.921477 0
38 11 -3.52816 -3.56468 4.97408 0.913851 0
38 12 -3.56468 -3.62524 4.93719 0.906205 0
38 13 -3.62524 -3.67912 4.89312 0.898614 0
38 14 -3.67912 -3.72104 4.83742 0.890955 0
38 15 -3.72104 -3.76393 4.81621 0.883473 0
38 16 -3.76393 -3.81853 4.76649 0.876323 0
38 17 -3.81853 -3.86706 4.69806 0.868383 0
38 18 -3.86706 -3.91683 4.65979 0.861149 0
38 19 -3.91683 -3.95968 4.6385 0.853762 0
38 20 -3.95968 -4.00687 4.61689 0.846649 0
38 21 -4.00687 -4.05229 4.54064 0.839203 0
38 22 -4.05229 -4.10705 4.53771 0.831658 0
38 23 -4.10705 -4.14731 4.50132 0.8245 0
38 24 -4.14731 -4.18087 4.45807 0.81759 0
38 25 -4.18087 -4.23186 4.47355 0.810193 0
38 26 -4.23186 -4.27093 4.42242 0.803323 0
38 27 -4.27093 -4.32285 4.3728 0.796241 0
38 28 -4.32285 -4.35918 4.37392 0.789284 0
38 29 -4.35918 -4.41111 4.3348 0.782225 0
38 30 -4.41111 -4.45604 4.32294 0.775456 0
38 31 -4.45604 -4.49662 4.27683 0.76852 0
38 32 -4.49662 -4.54165 4.26533 0.761409 0
38 33 -4.54165 -4.57314 4.25142 0.754949 0
38 34 -4.57314 -4.63398 4.20655 0.747886 0
38 35 -4.63398 -4.66295 4.2095 0.74154 0
38 36 -4.66295 -4.7041 4.17108 0.734245 0
38 37 -4.7041 -4.74381 4.1486 0.728204 0
38 38 -4.74381 -4.78975 4.10743 0.72155 0
38 39 -4.78975 -4.83636 4.0911 0.715095 0
38 40 -4.83636 -4.87488 4.08842 0.708163 0
38 41 -4.87488 -4.90296 4.11824 0.701911 0
38 42 -4.90296 -4.94267 4.12248 0.695486 0
38 43 -4.94267 -4.98971 4.05852 0.689018 0
38 44 -4.98971 -5.0295 4.06982 0.682716 0
38 45 -5.0295 -5.0735 4.05026 0.676306 0
38 46 -5.0735 -5.11422 4.02364 0.669967 0
38 47 -5.11422 -5.15275 4.02042 0.663918 0
38 48 -5.15275 -5.18321 4.00107 0.658193 0
38 49 -5.18321 -5.23366 4.03089 0.651322 0
38 50 -5.23366 -5.27914 3.99327 0.645259 0
38 51 -5.27914 -5.31229 3.97872 0.639103 0
38 52 -5.31229 -5.35437 3.95124 0.633456 0
38 53 -5.35437 -5.38345 3.97374 0.627381 0
38 54 -5.38345 -5.42987 3.91098 0.621163 0
38 55 -5.42987 -5.46044 3.98446 0.615493 0
38 56 -5.46044 -5.50482 3.98114 0.609013 0
38 57 -5.50482 -5.54659 3.94806 0.603193 0
38 58 -5.54659 -5.58543 3.96785 0.597435 0
38 59 -5.58543 -5.61603 3.93468 0.592028 0
38 60 -5.61603 -5.65294 4.00062 0.585695 0
38 61 -5.65294 -5.70329 3.92504 0.580176 0
38 62 -5.70329 -5.74295 3.99626 0.57382 0
38 63 -5.74295 -5.775 3.92719 0.569499 0
38 64 -5.775 -5.82337 3.88796 0.563871 0
38 65 -5.82337 -5.86272 3.92257 0.557018 0
38 66 -5.86272 -5.89303 3.92701 0.552883 0
38 67 -5.89303 -5.93323 3.95814 0.546724 0
38 68 -5.93323 -5.96633 3.9312 0.541046 0
38 69 -5.96633 -6.01293 3.9732 0.535347 0
38 70 -6.01293 -6.04671 4.02475 0.530245 0
38 71 -6.04671 -6.07875 3.9751 0.525432 0
38 72 -6.07875 -6.12361 3.99916 0.519712 0
38 73 -6.12361 -6.15639 4.01034 0.514549 0
38 74 -6.15639 -6.20674 3.95876 0.508518 0
38 75 -6.20674 -6.23631 3.9803 0.504291 0
38 76 -6.23631 -6.26359 4.09807 0.499022 0
38 77 -6.26359 -6.31871 4.03413 0.493741 0
38 78 -6.31871 -6.33764 4.11825 0.488625 0
38 79 -6.33764 -6.38924 4.07285 0.483098 0
38 80 -6.38924 -6.42311 4.07752 0.478044 0
38 81 -6.42311 -6.46725 4.04649 0.473355 0
38 82 -6.46725 -6.49771 4.09109 0.46854 0
38 83 -6.49771 -6.53138 4.07441 0.463853 0
38 84 -6.53138 -6.57296 4.08364 0.459114 0
38 85 -6.57296 -6.60748 4.09873 0.45432 0
38 86 -6.60748 -6.65112 4.04149 0.449349 0
38 87 -6.65112 -6.68663 4.16455 0.443958 0
38 88 -6.68663 -6.71868 4.20933 0.439549 0
38 89 -6.71868 -6.75317 4.16996 0.435168 0
38 90 -6.75317 -6.79775 4.15738 0.430038 0
38 91 -6.79775 -6.8385 4.10122 0.425414 0
38 92 -6.8385 -6.86794 4.14282 0.421462 0
38 93 -6.86794 -6.91343 4.33851 0.415982 0
38 94 -6.91343 -6.94809 4.13592 0.411713 0
38 95 -6.94809 -6.96883 4.16039 0.408568 0
38 96 -6.96883 -7.01122 4.39648 0.402585 0
38 97 -7.01122 -7.05309 4.24484 0.398701 0
38 98 -7.05309 -7.09081 4.18795 0.394072 0
38 99 -7.09081 -7.12278 4.18146 0.39061 0
38 100 -7.12278 -7.16083 4.28936 0.385415 0
38 101 -7.16083 -7.19595 4.27025 0.38179 0
38 102 -7.19595 -7.23677 4.05472 0.377379 0
38 103 -7.23677 -7.26932 4.20917 0.373848 0
38 104 -7.26932 -7.30038 4.3265 0.36944 0
38 105 -7.30038 -7.33375 4.22867 0.365383 0
38 106 -7.33375 -7.37062 4.09497 0.361638 0
38 107 -7.37062 -7.39765 4.37158 0.357578 0
38 108 -7.39765 -7.44387 4.32712 0.35365 0
38 109 -7.44387 -7.47461 4.22641 0.349804 0
38 110 -7.47461 -7.49785 4.22385 0.345869 0
38 111 -7.49785 -7.53517 4.15442 0.341916 0
38 112 -7.53517 -7.55972 4.27431 0.339008 0
38 113 -7.55972 -7.58359 4.68385 0.33594 0
38 114 -7.58359 -7.6308 4.30659 0.331484 0
38 115 -7.6308 -7.65081 4.0405 0.328801 0
38 116 -7.65081 -7.68474 4.14808 0.325242 0
38 117 -7.68474 -7.71959 4.42553 0.321271 0
38 118 -7.71959 -7.73681 6.31253 0.318667 0
38 119 -7.73681 -7.7816 3.99546 0.314424 0
38 120 -7.7816 -7.79595 4.49028 0.311757 0
38 121 -7.79595 -7.83773 3.88184 0.307962 0
38 122 -7.83773 -7.858 3.88298 0.304647 0
38 123 -7.858 -7.8978 3.53409 0.301304 0
38 124 -7.8978 -7.91875 4.25603 0.298775 0
38 125 -7.91875 -7.94478 4.26605 0.295706 0
38 126 -7.94478 -7.96448 4.15256 0.293053 0
38 127 -7.96448 -7.97886 3.76685 0.290575 0
38 128 -7.97886 -8.01515 3.78904 0.287376 0
38 129 -8.01515 -8.02524 3.9163 0.285217 0
38 130 -8.02524 -8.0634 3.72836 0.281977 0
38 131 -8.0634 -8.08271 3.85571 0.279191 0
38 132 -8.08271 -8.10676 3.47245 0.276678 0
38 133 -8.10676 -8.1233 3.42571 0.274583 0
38 134 -8.1233 -8.14228 6.81748 0.272222 0
38 135 -8.14228 -8.17239 5.48116 0.269707 0
38 136 -8.17239 -8.187 4.93428 0.266545 0
38 137 -8.187 -8.20248 3.65872 0.264797 0
38 138 -8.20248 -8.23194 3.91627 0.261356 0
38 139 -8.23194 -8.24471 4.70521 0.260217 0
38 140 -8.24471 -8.26715 3.59123 0.25802 0
38 141 -8.26715 -8.28284 3.34806 0.25573 0
38 142 -8.28284 -8.3105 3.0359 0.253032 0
38 143 -8.3105 -8.31253 12.2287 0.251495 0
38 144 -8.31253 -8.34433 3.47858 0.248344 0
38 145 -8.34433 -8.36742 3.44202 0.245413 0
38 146 -8.36742 -8.37566 3.58148 0.244785 0
38 147 -8.37566 -8.38556 3.33236 0.243388 0
38 148 -8.38556 -8.40296 3.20775 0.241119 0
38 149 -8.40296 -8.431 2.36001 0.238916 0
38 150 -8.431 -8.4353 3.19892 0.236543 0
38 151 -8.4353 -8.45827 3.27409 0.23558 0
38 152 -8.45827 -8.46477 3.93912 0.233828 0
38 153 -8.46477 -8.46784 3.12675 0.232423 0
38 154 -8.46784 -8.48655 6.68412 0.230378 0
38 155 -8.48655 -8.49341 3.52345 0.230395 0
38 156 -8.49341 -8.50408 3.67281 0.227899 0
38 157 -8.50408 -8.53039 2.84305 0.225413 0
38 158 -8.53039 -8.53823 3.76548 0.224657 0
38 159 -8.53823 -8.54872 2.52498 0.222536 0
38 160 -8.54872 -8.56225 2.74923 0.221023 0
38 161 -8.56225 -8.57007 4.01702 0.220263 0
38 162 -8.57007 -8.5906 2.4597 0.217014 0
38 163 -8.5906 -8.58633 32.6781 0.216885 1
38 164 -8.58633 -8.62167 2.06273 0.214011 0
38 165 -8.62167 -8.62404 3.22258 0.212949 0
38 166 -8.62404 -8.64128 4.77749 0.211378 0
38 167 -8.64128 -8.63637 3.61982 0.210273 1
38 168 -8.63637 -8.65722 2.09713 0.209385 0
38 169 -8.65722 -8.66167 3.31752 0.207757 0
38 170 -8.66167 -8.67229 3.11962 0.20615 0
38 171 -8.67229 -8.67345 4.48547 0.205719 0
38 172 -8.67345 -8.68804 2.76036 0.204715 0
38 173 -8.68804 -8.69671 2.98758 0.202993 0
38 174 -8.69671 -8.71664 2.90389 0.200973 0
38 175 -8.71664 -8.72267 2.41365 0.200073 0
38 176 -8.72267 -8.72394 3.93958 0.199046 0
38 177 -8.72394 -8.73933 1.98453 0.197769 0
38 178 -8.73933 -8.74935 4.47971 0.195544 0
38 179 -8.74935 -8.76791 1.52307 0.195195 0
38 180 -8.76791 -8.7649 2.44069 0.193931 1
38 181 -8.7649 -8.76025 2.04322 0.194863 1
38 182 -8.76025 -8.7676 2.41459 0.193797 0
38 183 -8.7676 -8.7782 2.43741 0.192649 0
38 184 -8.7782 -8.7829 2.32463 0.191768 0
38 185 -8.7829 -8.79029 2.54632 0.190516 0
38 186 -8.79029 -8.7969 4.05751 0.190232 0
38 187 -8.7969 -8.80878 2.13384 0.18858 0
38 188 -8.80878 -8.80688 2.08208 0.187082 1
38 189 -8.80688 -8.82015 1.71041 0.186952 0
38 190 -8.82015 -8.82604 1.89134 0.185487 0
38 191 -8.82604 -8.83352 1.81279 0.185156 0
38 192 -8.83352 -8.82815 2.67187 0.184497 1
38 193 -8.82815 -8.84091 3.48898 0.182655 0
38 194 -8.84091 -8.84941 1.92995 0.182256 0
38 195 -8.84941 -8.86465 1.56849 0.180968 0
38 196 -8.86465 -8.86222 1.87545 0.179678 1
38 197 -8.86222 -8.87125 2.18763 0.179325 0
38 198 -8.87125 -8.88121 1.58384 0.178576 0
38 199 -8.88121 -8.88582 1.46128 0.177542 0
38 200 -8.88582 -8.88411 1.66431 0.177556 1
38 201 -8.88411 -8.88644 1.76883 0.177172 0
38 202 -8.88644 -8.89378 2.65259 0.175715 0
38 203 -8.89378 -8.89606 2.01866 0.175007 0
39 0 1e+06 -2.00718 5.00228 1 0
39 1 -2.00718 -2.05494 4.97536 0.992351 0
39 2 -2.05494 -2.10313 4.92739 0.984793 0
39 3 -2.10313 -2.15066 4.91989 0.977288 0
39 4 -2.15066 -2.20247 4.90817 0.969524 0
39 5 -2.20247 -2.23414 4.85828 0.962035 0
39 6 -2.23414 -2.30135 4.85795 0.95427 0
39 7 -2.30135 -2.33537 4.80123 0.94685 0
39 8 -2.33537 -2.39759 4.75494 0.939391 0
39 9 -2.39759 -2.44129 4.73771 0.93172 0
39 10 -2.44129 -2.4844 4.72043 0.924422 0
39 11 -2.4844 -2.53591 4.73151 0.916513 0
39 12 -2.53591 -2.57854 4.69701 0.909209 0
39 13 -2.57854 -2.6341 4.69437 0.901367 0
39 14 -2.6341 -2.68208 4.64731 0.894062 0
39 15 -2.68208 -2.73295 4.66731 0.886814 0
39 16 -2.73295 -2.77317 4.63354 0.879305 0
39 17 -2.77317 -2.8195 4.61247 0.871651 0
39 18 -2.8195 -2.86792 4.60819 0.864556 0
39 19 -2.86792 -2.9048 4.58499 0.856444 0
39 20 -2.9048 -2.95884 4.5435 0.849378 0
39 21 -2.95884 -3.00208 4.59126 0.842241 0
39 22 -3.00208 -3.04052 4.56218 0.835027 0
39 23 -3.04052 -3.09374 4.54464 0.827749 0
39 24 -3.09374 -3.14435 4.50855 0.820121 0
39 25 -3.14435 -3.18381 4.54304 0.812788 0
39 26 -3.18381 -3.22154 4.52456 0.80605 0
39 27 -3.22154 -3.27275 4.5419 0.798375 0
39 28 -3.27275 -3.31766 4.51267 0.791515 0
39 29 -3.31766 -3.34948 4.50652 0.784623 0
39 30 -3.34948 -3.41836 4.50679 0.776764 0
39 31 -3.41836 -3.45599 4.47163 0.770201 0
39 32 -3.45599 -3.5122 4.51685 0.762598 0
39 33 -3.5122 -3.54172 4.53225 0.755891 0
39 34 -3.54172 -3.57866 4.47488 0.748863 0
39 35 -3.57866 -3.63443 4.51397 0.741576 0
39 36 -3.63443 -3.68161 4.45848 0.735108 0
39 37 -3.68161 -3.71955 4.48962 0.72779 0
39 38 -3.71955 -3.76429 4.52359 0.721196 0
39 39 -3.76429 -3.81623 4.53665 0.713869 0
39 40 -3.81623 -3.86635 4.51616 0.706621 0
39 41 -3.86635 -3.90123 4.55812 0.700248 0
39 42 -3.90123 -3.93479 4.52075 0.693622 0
39 43 -3.93479 -3.9837 4.54783 0.687037 0
39 44 -3.9837 -4.0395 4.58784 0.679499 0
39 45 -4.0395 -4.07206 4.58366 0.673097 0
39 46 -4.07206 -4.12858 4.58146 0.666552 0
39 47 -4.12858 -4.17846 4.5838 0.659348 0
39 48 -4.17846 -4.21048 4.61251 0.653548 0
39 49 -4.21048 -4.26826 4.59015 0.646505 0
39 50 -4.26826 -4.31435 4.63017 0.639748 0
39 51 -4.31435 -4.34951 4.64343 0.633527 0
39 52 -4.34951 -4.39582 4.67999 0.627324 0
39 53 -4.39582 -4.4439 4.70464 0.619989 0
39 54 -4.4439 -4.4993 4.70425 0.613349 0
39 55 -4.4993 -4.54083 4.72315 0.606936 0
39 56 -4.54083 -4.58584 4.75344 0.600866 0
39 57 -4.58584 -4.63577 4.70787 0.594414 0
39 58 -4.63577 -4.68516 4.74736 0.588307 0
39 59 -4.68516 -4.72022 4.87258 0.581704 0
39 60 -4.72022 -4.77506 4.80054 0.575501 0
39 61 -4.77506 -4.81212 4.89241 0.569126 0
39 62 -4.81212 -4.86346 4.82967 0.563667 0
39 63 -4.86346 -4.91533 4.84565 0.55666 0
39 64 -4.91533 -4.96937 4.88448 0.550372 0
39 65 -4.96937 -5.00923 4.98989 0.544208 0
39 66 -5.00923 -5.0593 4.99286 0.53819 0
39 67 -5.0593 -5.10398 4.99771 0.532031 0
39 68 -5.10398 -5.15714 4.93537 0.526649 0
39 69 -5.15714 -5.19385 5.101 0.520417 0
39 70 -5.19385 -5.24401 5.0839 0.514423 0
39 71 -5.24401 -5.2926 5.0938 0.507775 0
39 72 -5.2926 -5.34952 5.12737 0.501227 0
39 73 -5.34952 -5.40408 5.10636 0.496358 0
39 74 -5.40408 -5.44652 5.19918 0.490059 0
39 75 -5.44652 -5.49118 5.18063 0.485312 0
39 76 -5.49118 -5.54319 5.14828 0.478955 0
39 77 -5.54319 -5.61018 5.27568 0.472147 0
39 78 -5.61018 -5.63286 5.24675 0.467816 0
39 79 -5.63286 -5.6928 5.21291 0.462113 0
39 80 -5.6928 -5.73881 5.24925 0.456707 0
39 81 -5.73881 -5.78844 5.44666 0.450489 0
39 82 -5.78844 -5.83048 5.30591 0.446109 0
39 83 -5.83048 -5.89191 5.33854 0.439708 0
39 84 -5.89191 -5.94031 5.43502 0.434058 0
39 85 -5.94031 -5.9882 5.4633 0.428619 0
39 86 -5.9882 -6.02502 5.49479 0.424293 0
39 87 -6.02502 -6.08324 5.44529 0.41835 0
39 88 -6.08324 -6.13829 5.42713 0.413294 0
39 89 -6.13829 -6.18207 5.56424 0.408528 0
39 90 -6.18207 -6.22658 5.6254 0.402554 0
39 91 -6.22658 -6.26909 5.76643 0.398496 0
39 92 -6.26909 -6.33004 5.6039 0.393203 0
39 93 -6.33004 -6.37416 5.5806 0.388991 0
39 94 -6.37416 -6.41762 5.56452 0.382983 0
39 95 -6.41762 -6.46566 6.0661 0.378232 0
39 96 -6.46566 -6.52312 5.27968 0.37381 0
39 97 -6.52312 -6.56243 5.5982 0.369092 0
39 98 -6.56243 -6.60252 5.82292 0.364588 0
39 99 -6.60252 -6.64985 6.36227 0.359381 0
39 100 -6.64985 -6.70428 5.73989 0.354691 0
39 101 -6.70428 -6.74172 5.99361 0.350504 0
39 102 -6.74172 -6.78607 6.27079 0.346448 0
39 103 -6.78607 -6.83789 6.01588 0.342592 0
39 104 -6.83789 -6.88082 5.6694 0.337506 0
39 105 -6.88082 -6.9391 5.66955 0.332911 0
39 106 -6.9391 -6.97078 5.81031 0.328969 0
39 107 -6.97078 -7.0119 5.74804 0.324617 0
39 108 -7.0119 -7.06117 5.37401 0.321094 0
39 109 -7.06117 -7.07556 6.45062 0.317123 0
39 110 -7.07556 -7.12967 7.25726 0.313078 0
39 111 -7.12967 -7.1822 5.76613 0.307808 0
39 112 -7.1822 -7.20774 5.56079 0.306058 0
39 113 -7.20774 -7.24712 6.2249 0.302216 0
39 114 -7.24712 -7.28345 5.56337 0.299023 0
39 115 -7.28345 -7.32349 5.10548 0.295143 0
39 116 -7.32349 -7.35869 5.33961 0.291581 0
39 117 -7.35869 -7.39112 5.16707 0.288668 0
39 118 -7.39112 -7.43466 5.58373 0.285081 0
39 119 -7.43466 -7.46873 5.9114 0.280871 0
39 120 -7.46873 -7.4897 5.89549 0.278088 0
39 121 -7.4897 -7.5422 4.93528 0.273929 0
39 122 -7.5422 -7.56413 5.26795 0.271362 0
39 123 -7.56413 -7.60052 4.91204 0.268073 0
39 124 -7.60052 -7.61763 5.47215 0.266336 0
39 125 -7.61763 -7.65194 7.64696 0.263068 0
39 126 -7.65194 -7.6872 5.19645 0.259838 0
39 127 -7.6872 -7.71914 6.42579 0.257067 0
39 128 -7.71914 -7.73911 4.925 0.254967 0
39 129 -7.73911 -7.77266 5.11851 0.25144 0
39 130 -7.77266 -7.79776 4.40772 0.249049 0
39 131 -7.79776 -7.83076 5.43609 0.245704 0
39 132 -7.83076 -7.84177 4.79969 0.244233 0
39 133 -7.84177 -7.87169 4.09675 0.241901 0
39 134 -7.87169 -7.8921 4.34465 0.239315 0
39 135 -7.8921 -7.91296 5.24395 0.236642 0
39 136 -7.91296 -7.93634 4.94363 0.234125 0
39 137 -7.93634 -7.94878 4.71636 0.232677 0
39 138 -7.94878 -7.98474 3.55294 0.229821 0
39 139 -7.98474 -8.01176 4.62454 0.22713 0
39 140 -8.01176 -8.02096 6.44972 0.225541 0
39 141 -8.02096 -8.05212 3.50903 0.223384 0
39 142 -8.05212 -8.05501 3.5722 0.222524 0
39 143 -8.05501 -8.07686 6.98121 0.219421 0
39 144 -8.07686 -8.10379 4.67168 0.216875 0
39 145 -8.10379 -8.1187 6.15704 0.214635 0
39 146 -8.1187 -8.14081 3.75369 0.21383 0
39 147 -8.14081 -8.15213 4.43575 0.212402 0
39 148 -8.15213 -8.16389 11.1233 0.210428 0
39 149 -8.16389 -8.16461 16.6861 0.208921 0
39 150 -8.16461 -8.20391 4.20508 0.206001 0
39 151 -8.20391 -8.21532 4.85789 0.204073 0
39 152 -8.21532 -8.2317 2.84681 0.20372 0
39 153 -8.2317 -8.2499 3.38545 0.201176 0
39 154 -8.2499 -8.26341 3.26446 0.199959 0
39 155 -8.26341 -8.28346 3.24411 0.197801 0
39 156 -8.28346 -8.29319 3.88682 0.195599 0
39 157 -8.29319 -8.31015 3.01124 0.194608 0
39 158 -8.31015 -8.31824 4.35217 0.192762 0
39 159 -8.31824 -8.32875 4.86106 0.191347 0
39 160 -8.32875 -8.33789 4.23447 0.190206 0
39 161 -8.33789 -8.34706 3.06685 0.189513 0
39 162 -8.34706 -8.37557 2.33744 0.187608 0
39 163 -8.37557 -8.38834 2.66993 0.185546 0
39 164 -8.38834 -8.39424 4.37447 0.184311 0
39 165 -8.39424 -8.40531 3.94876 0.183964 0
39 166 -8.40531 -8.41568 2.27581 0.182399 0
39 167 -8.41568 -8.41783 2.30174 0.182165 0
39 168 -8.41783 -8.41248 13.8104 0.181457 1
39 169 -8.41248 -8.43109 4.57982 0.180206 0
39 170 -8.43109 -8.43768 4.32508 0.178794 0
39 171 -8.43768 -8.46744 2.31106 0.176035 0
39 172 -8.46744 -8.47338 2.28562 0.175848 0
39 173 -8.47338 -8.46678 6.43081 0.17496 1
39 174 -8.46678 -8.4961 2.12621 0.172086 0
39 175 -8.4961 -8.49755 2.18776 0.171883 0
39 176 -8.49755 -8.49918 2.08162 0.172114 0
39 177 -8.49918 -8.51365 2.41532 0.170419 0
39 178 -8.51365 -8.52555 2.85321 0.168536 0
39 179 -8.52555 -8.53251 1.84685 0.168207 0
39 180 -8.53251 -8.53764 1.96664 0.167265 0
39 181 -8.53764 -8.55853 1.81694 0.166178 0
39 182 -8.55853 -8.56584 2.13727 0.164103 0
39 183 -8.56584 -8.57019 2.0795 0.163336 0
39 184 -8.57019 -8.57362 2.02 0.162809 0
39 185 -8.57362 -8.5702 2.00177 0.163358 1
39 186 -8.5702 -8.58653 2.66316 0.160827 0
39 187 -8.58653 -8.6038 2.19238 0.159055 0
39 188 -8.6038 -8.60971 1.99965 0.159127 0
39 189 -8.60971 -8.60968 3.16513 0.158632 1
39 190 -8.60968 -8.62547 2.13184 0.157019 0
39 191 -8.62547 -8.6254 2.12779 0.156283 1
39 192 -8.6254 -8.63969 2.26476 0.15463 0
39 193 -8.63969 -8.64969 2.76109 0.154055 0
39 194 -8.64969 -8.65305 2.40819 0.152645 0
39 195 -8.65305 -8.66389 2.24519 0.151986 0
39 196 -8.66389 -8.66797 2.31619 0.150643 0
39 197 -8.66797 -8.67152 2.11752 0.150152 0
39 198 -8.67152 -8.67569 2.63349 0.149897 0
39 199 -8.67569 -8.68215 2.37275 0.148914 0
39 200 -8.68215 -8.69539 2.40172 0.147062 0
40 0 1e+06 1.00059 3.48103 1 0
40 1 1.00059 0.967258 3.54339 0.99355 0
40 2 0.967258 0.92524 3.60027 0.987101 0
40 3 0.92524 0.893209 3.59756 0.980353 0
40 4 0.893209 0.851344 3.63601 0.973695 0
40 5 0.851344 0.826029 3.67681 0.967012 0
40 6 0.826029 0.784301 3.72263 0.960205 0
40 7 0.784301 0.750033 3.77603 0.953403 0
40 8 0.750033 0.709938 3.81117 0.946576 0
40 9 0.709938 0.665089 3.86448 0.939633 0
40 10 0.665089 0.627832 3.89176 0.932759 0
40 11 0.627832 0.59593 3.9501 0.925754 0
40 12 0.59593 0.553765 3.9813 0.918708 0
40 13 0.553765 0.51373 4.04335 0.911843 0
40 14 0.51373 0.483328 4.05614 0.904596 0
40 15 0.483328 0.433973 4.13747 0.897328 0
40 16 0.433973 0.391588 4.16457 0.889928 0
40 17 0.391588 0.354464 4.22763 0.882904 0
40 18 0.354464 0.308702 4.27221 0.875475 0
40 19 0.308702 0.268096 4.30062 0.868185 0
40 20 0.268096 0.219645 4.35091 0.860639 0
40 21 0.219645 0.170687 4.42826 0.853262 0
40 22 0.170687 0.137223 4.48835 0.846022 0
40 23 0.137223 0.0782648 4.50536 0.838317 0
40 24 0.0782648 0.0549273 4.601 0.830591 0
40 25 0.0549273 -0.00237283 4.6475 0.823279 0
40 26 -0.00237283 -0.0515125 4.75289 0.815525 0
40 27 -0.0515125 -0.0964338 4.80258 0.807918 0
40 28 -0.0964338 -0.156775 4.84237 0.799916 0
40 29 -0.156775 -0.202504 4.88008 0.792519 0
40 30 -0.202504 -0.245721 4.93868 0.784578 0
40 31 -0.245721 -0.290128 4.99866 0.77726 0
40 32 -0.290128 -0.338514 5.10274 0.768788 0
40 33 -0.338514 -0.408366 5.12059 0.761117 0
40 34 -0.408366 -0.445452 5.242 0.753375 0
40 35 -0.445452 -0.500233 5.26738 0.745773 0
40 36 -0.500233 -0.551882 5.32931 0.737411 0
40 37 -0.551882 -0.612023 5.45539 0.729607 0
40 38 -0.612023 -0.664375 5.51109 0.72178 0
40 39 -0.664375 -0.719217 5.55653 0.713899 0
40 40 -0.719217 -0.767229 5.6744 0.705991 0
40 41 -0.767229 -0.826895 5.70394 0.697567 0
40 42 -0.826895 -0.884733 5.85897 0.690307 0
40 43 -0.884733 -0.950191 5.86983 0.681893 0
40 44 -0.950191 -1.01195 5.87846 0.67392 0
40 45 -1.01195 -1.05859 6.04967 0.666119 0
40 46 -1.05859 -1.10776 6.113 0.658188 0
40 47 -1.10776 -1.18849 6.18672 0.649791 0
40 48 -1.18849 -1.23148 6.28648 0.642174 0
40 49 -1.23148 -1.31207 6.37173 0.633655 0
40 50 -1.31207 -1.37297 6.46785 0.626175 0
40 51 -1.37297 -1.43536 6.53291 0.61743 0
40 52 -1.43536 -1.48739 6.53611 0.610241 0
40 53 -1.48739 -1.56276 6.67173 0.601865 0
40 54 -1.56276 -1.62519 6.78457 0.593465 0
40 55 -1.62519 -1.69837 6.81087 0.58557 0
40 56 -1.69837 -1.75908 6.942 0.577518 0
40 57 -1.75908 -1.8198 7.03783 0.569829 0
40 58 -1.8198 -1.90335 7.13721 0.562196 0
40 59 -1.90335 -1.97558 7.13958 0.553656 0
40 60 -1.97558 -2.03924 7.22599 0.546219 0
40 61 -2.03924 -2.11281 7.37595 0.537859 0
40 62 -2.11281 -2.17089 7.46837 0.530635 0
40 63 -2.17089 -2.27002 7.41089 0.522305 0
40 64 -2.27002 -2.3256 7.51236 0.514708 0
40 65 -2.3256 -2.40156 7.58383 0.507436 0
40 66 -2.40156 -2.48703 7.75704 0.498514 0
40 67 -2.48703 -2.56221 7.76386 0.49015 0
40 68 -2.56221 -2.63336 7.95407 0.484189 0
40 69 -2.63336 -2.69824 8.05323 0.476083 0
40 70 -2.69824 -2.78161 8.06334 0.467915 0
40 71 -2.78161 -2.87177 8.12816 0.460458 0
40 72 -2.87177 -2.92847 8.17471 0.453645 0
40 73 -2.92847 -3.00947 8.33543 0.446563 0
40 74 -3.00947 -3.09648 8.3891 0.438569 0
40 75 -3.09648 -3.17435 8.48582 0.430497 0
40 76 -3.17435 -3.24512 8.62524 0.424153 0
40 77 -3.24512 -3.3404 8.52078 0.416179 0
40 78 -3.3404 -3.4066 8.71916 0.409751 0
40 79 -3.4066 -3.48676 8.84015 0.402762 0
40 80 -3.48676 -3.56862 9.12115 0.395628 0
40 81 -3.56862 -3.63607 9.13607 0.388567 0
40 82 -3.63607 -3.73417 9.05888 0.380986 0
40 83 -3.73417 -3.81713 9.28361 0.374477 0
40 84 -3.81713 -3.9012 9.1518 0.368249 0
40 85 -3.9012 -3.98135 9.43018 0.360859 0
40 86 -3.98135 -4.07409 9.27583 0.353992 0
40 87 -4.07409 -4.13872 9.43823 0.348003 0
40 88 -4.13872 -4.2234 9.10018 0.341997 0
40 89 -4.2234 -4.30642 9.27565 0.335089 0
40 90 -4.30642 -4.40478 9.56874 0.327534 0
40 91 -4.40478 -4.45583 9.83146 0.323248 0
40 92 -4.45583 -4.54284 10.4729 0.316228 0
40 93 -4.54284 -4.62059 10.1326 0.309472 0
40 94 -4.62059 -4.71599 9.70082 0.303782 0
40 95 -4.71599 -4.78086 9.58602 0.298328 0
40 96 -4.78086 -4.86067 10.7685 0.292597 0
40 97 -4.86067 -4.93207 10.2931 0.28636 0
40 98 -4.93207 -5.01072 10.369 0.281156 0
40 99 -5.01072 -5.09301 9.90079 0.275033 0
40 100 -5.09301 -5.17612 9.96409 0.269875 0
40 101 -5.17612 -5.24644 9.38016 0.264757 0
40 102 -5.24644 -5.32344 9.1777 0.259698 0
40 103 -5.32344 -5.39422 9.83349 0.254312 0
40 104 -5.39422 -5.45949 9.23265 0.249846 0
40 105 -5.45949 -5.50997 10.406 0.244713 0
40 106 -5.50997 -5.57749 12.0366 0.24029 0
40 107 -5.57749 -5.66949 8.94429 0.235221 0
40 108 -5.66949 -5.73136 9.49235 0.230646 0
40 109 -5.73136 -5.79195 9.29033 0.226273 0
40 110 -5.79195 -5.84433 9.32827 0.223276 0
40 111 -5.84433 -5.9102 15.8493 0.217998 0
40 112 -5.9102 -5.98276 9.26107 0.213435 0
40 113 -5.98276 -6.03622 10.3443 0.209375 0
40 114 -6.03622 -6.10233 8.85194 0.205467 0
40 115 -6.10233 -6.14259 9.02109 0.202051 0
40 116 -6.14259 -6.2236 7.51825 0.197825 0
40 117 -6.2236 -6.25029 13.0391 0.194621 0
40 118 -6.25029 -6.33634 10.0941 0.189976 0
40 119 -6.33634 -6.36594 8.55465 0.187765 0
40 120 -6.36594 -6.41891 29.3933 0.18373 0
40 121 -6.41891 -6.47527 12.2702 0.180155 0
40 122 -6.47527 -6.50763 9.45296 0.177698 0
40 123 -6.50763 -6.58026 6.86623 0.174264 0
40 124 -6.58026 -6.61637 11.4456 0.170984 0
40 125 -6.61637 -6.65358 7.43322 0.168783 0
40 126 -6.65358 -6.70528 11.8756 0.164886 0
40 127 -6.70528 -6.76246 6.37255 0.161862 0
40 128 -6.76246 -6.78869 9.85537 0.159819 0
40 129 -6.78869 -6.82043 8.13815 0.157538 0
40 130 -6.82043 -6.88273 5.96929 0.154007 0
40 131 -6.88273 -6.87602 8.12919 0.152884 1
40 132 -6.87602 -6.93656 6.27777 0.150235 0
40 133 -6.93656 -6.97965 6.09127 0.147658 0
40 134 -6.97965 -7.01089 6.11123 0.144963 0
40 135 -7.01089 -7.03467 7.53114 0.14337 0
40 136 -7.03467 -7.0764 7.52556 0.140671 0
40 137 -7.0764 -7.1145 4.85804 0.139363 0
40 138 -7.1145 -7.14539 6.10221 0.136815 0
40 139 -7.14539 -7.17056 6.81313 0.134674 0
40 140 -7.17056 -7.20261 5.35532 0.133296 0
40 141 -7.20261 -7.2311 6.19705 0.130975 0
40 142 -7.2311 -7.25773 6.90258 0.129243 0
40 143 -7.25773 -7.28579 4.95982 0.1274 0
40 144 -7.28579 -7.32302 5.60439 0.124794 0
40 145 -7.32302 -7.35762 5.68201 0.123324 0
40 146 -7.35762 -7.38172 4.5224 0.121573 0
40 147 -7.38172 -7.3928 4.88448 0.120486 0
40 148 -7.3928 -7.43511 5.11692 0.118864 0
40 149 -7.43511 -7.46165 4.5236 0.116722 0
40 150 -7.46165 -7.47086 4.22685 0.11583 0
40 151 -7.47086 -7.48278 4.97177 0.114844 0
40 152 -7.48278 -7.50464 4.023 0.113437 0
40 153 -7.50464 -7.54726 3.43333 0.111344 0
40 154 -7.54726 -7.55293 5.22359 0.110185 0
40 155 -7.55293 -7.57616 3.96823 0.109111 0
40 156 -7.57616 -7.60705 15.4697 0.106857 0
40 157 -7.60705 -7.63567 3.24127 0.10592 0
40 158 -7.63567 -7.64474 4.0591 0.105276 0
40 159 -7.64474 -7.68124 4.19874 0.10301 0
40 160 -7.68124 -7.67719 6.32226 0.103036 1
40 161 -7.67719 -7.70069 3.847 0.101569 0
40 162 -7.70069 -7.72104 5.10394 0.100374 0
40 163 -7.72104 -7.75675 3.9433 0.0982164 0
40 164 -7.75675 -7.75936 16.0118 0.0974785 0
40 165 -7.75936 -7.79253 3.23083 0.0959265 0
40 166 -7.79253 -7.80582 3.87797 0.0949064 0
40 167 -7.80582 -7.82095 6.31713 0.0938101 0
40 168 -7.82095 -7.84315 3.10307 0.0928913 0
40 169 -7.84315 -7.85227 3.80774 0.0921992 0
40 170 -7.85227 -7.85708 4.94857 0.0916636 0
40 171 -7.85708 -7.89609 3.90516 0.0897328 0
40 172 -7.89609 -7.90471 3.19532 0.0893049 0
40 173 -7.90471 -7.92004 4.52246 0.0881023 0
40 174 -7.92004 -7.9437 4.48262 0.0864558 0
40 175 -7.9437 -7.95782 3.73305 0.0857547 0
40 176 -7.95782 -7.97752 3.11735 0.0848997 0
40 177 -7.97752 -7.99558 3.45753 0.0838097 0
40 178 -7.99558 -8.00263 2.6446 0.0836761 0
40 179 -8.00263 -8.0101 3.30798 0.0829383 0
40 180 -8.0101 -8.01523 3.07373 0.0824489 0
40 181 -8.01523 -8.04292 2.61484 0.0805594 0
40 182 -8.04292 -8.05868 3.80176 0.0796808 0
40 183 -8.05868 -8.0725 3.34808 0.0791794 0
40 184 -8.0725 -8.08714 4.33442 0.0781589 0
40 185 -8.08714 -8.09574 3.4688 0.0775194 0
40 186 -8.09574 -8.10973 3.01389 0.0769165 0
40 187 -8.10973 -8.11304 3.08567 0.076422 0
40 188 -8.11304 -8.1393 3.32584 0.0754852 0
40 189 -8.1393 -8.15767 2.81168 0.0737911 0
40 190 -8.15767 -8.15882 4.32664 0.0737074 0
40 191 -8.15882 -8.18101 2.82641 0.0728491 0
40 192 -8.18101 -8.18568 2.96336 0.0722622 0
40 193 -8.18568 -8.2025 6.95995 0.0709606 0
40 194 -8.2025 -8.22811 2.34153 0.0699846 0
40 195 -8.22811 -8.22594 3.69318 0.0697527 1
40 196 -8.22594 -8.25827 3.15462 0.067924 0
40 197 -8.25827 -8.25837 2.89734 0.0677689 0
40 198 -8.25837 -8.26364 2.61247 0.0675612 0
40 199 -8.26364 -8.27511 2.80755 0.0666603 0
40 200 -8.27511 -8.28666 4.87668 0.0660113 0
41 0 1e+06 -2.00161 5.00745 1 0
41 1 -2.00161 -2.04568 4.97074 0.992406 0
41 2 -2.04568 -2.09417 4.92758 0.984808 0
41 3 -2.09417 -2.13924 4.8836 0.97737 0
41 4 -2.13924 -2.19073 4.86866 0.969737 0
41 5 -2.19073 -2.24289 4.81769 0.962202 0
41 6 -2.24289 -2.29169 4.76771 0.954842 0
41 7 -2.29169 -2.34498 4.75415 0.947197 0
41 8 -2.34498 -2.38489 4.69053 0.939864 0
41 9 -2.38489 -2.42836 4.67169 0.932158 0
41 10 -2.42836 -2.47919 4.62594 0.924876 0
41 11 -2.47919 -2.52365 4.58981 0.917597 0
41 12 -2.52365 -2.57332 4.54996 0.910135 0
41 13 -2.57332 -2.62339 4.54303 0.902817 0
41 14 -2.62339 -2.65065 4.5332 0.895446 0
41 15 -2.65065 -2.70844 4.49843 0.888145 0
41 16 -2.70844 -2.75081 4.45557 0.881055 0
41 17 -2.75081 -2.7959 4.43455 0.873567 0
41 18 -2.7959 -2.83671 4.42863 0.866172 0
41 19 -2.83671 -2.87779 4.36512 0.85904 0
41 20 -2.87779 -2.91816 4.33665 0.852094 0
41 21 -2.91816 -2.97343 4.34799 0.844466 0
41 22 -2.97343 -3.01746 4.31537 0.8376 0
41 23 -3.01746 -3.0533 4.30127 0.8305 0
41 24 -3.0533 -3.09395 4.31423 0.823421 0
41 25 -3.09395 -3.14364 4.25288 0.815746 0
41 26 -3.14364 -3.1773 4.25399 0.808895 0
41 27 -3.1773 -3.22899 4.21619 0.801957 0
41 28 -3.22899 -3.27567 4.24265 0.794951 0
41 29 -3.27567 -3.30589 4.21831 0.787698 0
41 30 -3.30589 -3.36597 4.17578 0.780984 0
41 31 -3.36597 -3.41249 4.16021 0.77406 0
41 32 -3.41249 -3.43861 4.17478 0.767314 0
41 33 -3.43861 -3.4747 4.15693 0.760926 0
41 34 -3.4747 -3.51924 4.13976 0.753955 0
41 35 -3.51924 -3.5629 4.1657 0.747247 0
41 36 -3.5629 -3.60152 4.13314 0.740717 0
41 37 -3.60152 -3.62937 4.1384 0.733963 0
41 38 -3.62937 -3.686 4.1568 0.727097 0
41 39 -3.686 -3.72723 4.12929 0.720369 0
41 40 -3.72723 -3.76803 4.12926 0.713586 0
41 41 -3.76803 -3.81261 4.10547 0.707042 0
41 42 -3.81261 -3.85063 4.12325 0.700336 0
41 43 -3.85063 -3.89363 4.11328 0.694278 0
41 44 -3.89363 -3.93979 4.09861 0.686717 0
41 45 -3.93979 -3.9811 4.13906 0.680563 0
41 46 -3.9811 -4.02188 4.14079 0.674338 0
41 47 -4.02188 -4.05685 4.09505 0.668273 0
41 48 -4.05685 -4.09568 4.14815 0.661682 0
41 49 -4.09568 -4.14258 4.14576 0.655039 0
41 50 -4.14258 -4.18283 4.15534 0.648737 0
41 51 -4.18283 -4.2185 4.1756 0.642728 0
41 52 -4.2185 -4.27331 4.15917 0.636221 0
41 53 -4.27331 -4.30242 4.15439 0.630317 0
41 54 -4.30242 -4.33864 4.19238 0.624174 0
41 55 -4.33864 -4.38795 4.21286 0.617587 0
41 56 -4.38795 -4.42213 4.23023 0.611901 0
41 57 -4.42213 -4.47228 4.22151 0.605285 0
41 58 -4.47228 -4.51253 4.24142 0.59966 0
41 59 -4.51253 -4.55645 4.21492 0.593047 0
41 60 -4.55645 -4.58714 4.27604 0.587028 0
41 61 -4.58714 -4.63755 4.27955 0.581176 0
41 62 -4.63755 -4.68074 4.33983 0.575309 0
41 63 -4.68074 -4.71743 4.31973 0.569844 0
41 64 -4.71743 -4.76414 4.30513 0.563847 0
41 65 -4.76414 -4.80133 4.38718 0.557924 0
41 66 -4.80133 -4.83027 4.40386 0.552831 0
41 67 -4.83027 -4.8933 4.35452 0.545995 0
41 68 -4.8933 -4.92387 4.45235 0.540264 0
41 69 -4.92387 -4.97078 4.45312 0.534204 0
41 70 -4.97078 -5.01311 4.45396 0.52891 0
41 71 -5.01311 -5.05349 4.4586 0.522962 0
41 72 -5.05349 -5.10616 4.4685 0.517286 0
41 73 -5.10616 -5.14912 4.51434 0.511099 0
41 74 -5.14912 -5.18372 4.58719 0.505823 0
41 75 -5.18372 -5.2284 4.63904 0.500457 0
41 76 -5.2284 -5.27688 4.55729 0.495021 0
41 77 -5.27688 -5.3165 4.60867 0.489617 0
41 78 -5.3165 -5.35156 4.72155 0.484453 0
41 79 -5.35156 -5.39714 4.66109 0.479037 0
41 80 -5.39714 -5.44445 4.89911 0.473193 0
41 81 -5.44445 -5.4911 4.68005 0.468567 0
41 82 -5.4911 -5.52942 4.88823 0.463034 0
41 83 -5.52942 -5.58204 4.7477 0.457585 0
41 84 -5.58204 -5.62344 4.89392 0.452029 0
41 85 -5.62344 -5.6703 4.91604 0.446737 0
41 86 -5.6703 -5.7118 4.99985 0.441666 0
41 87 -5.7118 -5.76163 4.94498 0.4362 0
41 88 -5.76163 -5.80838 4.95943 0.431091 0
41 89 -5.80838 -5.85048 5.16915 0.425746 0
41 90 -5.85048 -5.89833 5.08459 0.420098 0
41 91 -5.89833 -5.94457 4.98953 0.416505 0
41 92 -5.94457 -5.99432 4.94254 0.410462 0
41 93 -5.99432 -6.0162 5.16703 0.407132 0
41 94 -6.0162 -6.07041 5.08251 0.401463 0
41 95 -6.07041 -6.11156 5.21093 0.396004 0
41 96 -6.11156 -6.15991 5.0107 0.391943 0
41 97 -6.15991 -6.19515 5.18872 0.387616 0
41 98 -6.19515 -6.24817 5.19099 0.382475 0
41 99 -6.24817 -6.28005 5.30612 0.377905 0
41 100 -6.28005 -6.32693 5.28289 0.373706 0
41 101 -6.32693 -6.37442 5.30134 0.368503 0
41 102 -6.37442 -6.41594 5.35369 0.364912 0
41 103 -6.41594 -6.4563 5.55361 0.360134 0
41 104 -6.4563 -6.48777 5.4253 0.35677 0
41 105 -6.48777 -6.54759 5.3874 0.351561 0
41 106 -6.54759 -6.58946 5.49211 0.34677 0
41 107 -6.58946 -6.6255 5.52763 0.342736 0
41 108 -6.6255 -6.66501 5.69535 0.339072 0
41 109 -6.66501 -6.70711 5.45158 0.334224 0
41 110 -6.70711 -6.74347 5.46303 0.331269 0
41 111 -6.74347 -6.79329 5.63502 0.327267 0
41 112 -6.79329 -6.8376 5.83142 0.322302 0
41 113 -6.8376 -6.88373 5.72612 0.318622 0
41 114 -6.88373 -6.92638 5.1938 0.314367 0
41 115 -6.92638 -6.94591 5.33786 0.31162 0
41 116 -6.94591 -6.99095 5.40821 0.307099 0
41 117 -6.99095 -7.03009 6.00367 0.302128 0
41 118 -7.03009 -7.04919 6.62771 0.300259 0
41 119 -7.04919 -7.09833 5.79992 0.296836 0
41 120 -7.09833 -7.14274 5.68187 0.292446 0
41 121 -7.14274 -7.18186 5.93511 0.289266 0
41 122 -7.18186 -7.21212 5.45769 0.286424 0
41 123 -7.21212 -7.25189 5.63859 0.281865 0
41 124 -7.25189 -7.27659 7.82767 0.278991 0
41 125 -7.27659 -7.32511 5.66807 0.275459 0
41 126 -7.32511 -7.34215 6.09152 0.272994 0
41 127 -7.34215 -7.38608 5.65312 0.268989 0
41 128 -7.38608 -7.42824 4.28479 0.266375 0
41 129 -7.42824 -7.44906 6.81073 0.263131 0
41 130 -7.44906 -7.48326 4.77821 0.260568 0
41 131 -7.48326 -7.50139 5.66874 0.25776 0
41 132 -7.50139 -7.52651 5.02801 0.254939 0
41 133 -7.52651 -7.55029 6.51705 0.253002 0
41 134 -7.55029 -7.5729 6.77732 0.249768 0
41 135 -7.5729 -7.61631 4.89215 0.246631 0
41 136 -7.61631 -7.65137 8.00435 0.243411 0
41 137 -7.65137 -7.67858 4.23799 0.241241 0
41 138 -7.67858 -7.69016 33.7642 0.238557 0
41 139 -7.69016 -7.74032 4.80336 0.235112 0
41 140 -7.74032 -7.75326 4.63402 0.233784 0
41 141 -7.75326 -7.77907 4.69381 0.230695 0
41 142 -7.77907 -7.8004 5.57018 0.229202 0
41 143 -7.8004 -7.82836 4.41409 0.226305 0
41 144 -7.82836 -7.85031 5.28566 0.223825 0
41 145 -7.85031 -7.86968 5.15011 0.222436 0
41 146 -7.86968 -7.8845 3.86631 0.220136 0
41 147 -7.8845 -7.90855 5.33176 0.217656 0
41 148 -7.90855 -7.92373 3.79185 0.216321 0
41 149 -7.92373 -7.9411 5.04652 0.214112 0
41 150 -7.9411 -7.91134 620.918 0.211706 1
41 151 -7.91134 -7.99937 3.79241 0.208167 0
41 152 -7.99937 -8.00603 7.87464 0.206912 0
41 153 -8.00603 -8.03567 3.26023 0.205329 0
41 154 -8.03567 -8.04632 3.42188 0.203729 0
41 155 -8.04632 -8.0733 3.23505 0.201043 0
41 156 -8.0733 -8.07398 5.50207 0.19918 0
41 157 -8.07398 -8.10141 4.41226 0.198199 0
41 158 -8.10141 -8.12496 3.21215 0.195799 0
41 159 -8.12496 -8.13519 3.12189 0.194512 0
41 160 -8.13519 -8.15515 3.64531 0.193238 0
41 161 -8.15515 -8.15267 6.46004 0.191943 1
41 162 -8.15267 -8.17276 3.0327 0.189962 0
41 163 -8.17276 -8.19031 5.6536 0.188231 0
41 164 -8.19031 -8.21033 4.97169 0.186899 0
41 165 -8.21033 -8.2298 2.603 0.185582 0
41 166 -8.2298 -8.22727 3.0925 0.184734 1
41 167 -8.22727 -8.24145 4.92367 0.182886 0
41 168 -8.24145 -8.24191 12.7345 0.181922 0
41 169 -8.24191 -8.26548 4.54644 0.180161 0
41 170 -8.26548 -8.28018 3.10088 0.179325 0
41 171 -8.28018 -8.2949 4.27435 0.177897 0
41 172 -8.2949 -8.30784 2.40315 0.175998 0
41 173 -8.30784 -8.30643 10.5948 0.174966 1
41 174 -8.30643 -8.33082 2.76522 0.174607 0
41 175 -8.33082 -8.33736 2.47436 0.17314 0
41 176 -8.33736 -8.35267 3.67821 0.171559 0
41 177 -8.35267 -8.36522 3.41125 0.169496 0
41 178 -8.36522 -8.38456 1.97077 0.168358 0
41 179 -8.38456 -8.39377 2.59023 0.167368 0
41 180 -8.39377 -8.40257 1.97519 0.166562 0
41 181 -8.40257 -8.40436 5.67906 0.166553 0
41 182 -8.40436 -8.42214 2.46121 0.163939 0
41 183 -8.42214 -8.44191 1.73873 0.162872 0
41 184 -8.44191 -8.4414 3.64082 0.16259 1
41 185 -8.4414 -8.45725 2.10822 0.161382 0
41 186 -8.45725 -8.46261 1.96186 0.160262 0
41 187 -8.46261 -8.46828 3.20076 0.158702 0
41 188 -8.46828 -8.47616 2.1476 0.158241 0
41 189 -8.47616 -8.49272 1.96004 0.156725 0
41 190 -8.49272 -8.50013 1.81004 0.156134 0
41 191 -8.50013 -8.51485 3.6225 0.153999 0
41 192 -8.51485 -8.51605 1.75781 0.154485 0
41 193 -8.51605 -8.52658 1.84187 0.153177 0
41 194 -8.52658 -8.53545 2.29347 0.151897 0
41 195 -8.53545 -8.53125 3.55188 0.15245 1
41 196 -8.53125 -8.53285 2.53824 0.152318 0
41 197 -8.53285 -8.55074 2.00864 0.150112 0
41 198 -8.55074 -8.55672 2.10041 0.149247 0
41 199 -8.55672 -8.56144 1.86604 0.150034 0
41 200 -8.56144 -8.58194 2.49157 0.146793 0
41 201 -8.58194 -8.57925 1.82342 0.147868 1
42 0 1e+06 -4.00988 6.01474 1 0
42 1 -4.00988 -4.06492 5.87302 0.991839 0

